Photoluminescence response of acrylic (PMMA) and polytetrafluoroethylene (PTFE) to ultraviolet light

Some publications indicate that poly(methyl methacrylate) (PMMA) and polytetrafluoroethylene (PTFE) exhibit low levels of photoluminesence (fluorescence and/or phosphorescence) when irradiated with photons in the ultraviolet (UV) to visible range. PMMA (also known as acrylic) and PTFE are commonly used to contain the liquid argon (LAr) or xenon (LXe) target material in rare-event search experiments. LAr and LXe scintillate in the vacuum UV region, and the PMMA and PTFE can be directly illuminated by these photons. Photoluminescence from support materials could cause unexpected signals in these detectors. We investigate photoluminesence in the 400 nm to 550 nm region in response to excitation with UV light between 130 nm and 250 nm at levels relevant to rare-event search experiments. Measurements are done at room temperature and the signal intensity is time-integrated over several minutes. We tested PMMA and PTFE samples from the batches used in the DEAP-3600 and LUX experiments and observed no photoluminescence signal. We put limits on the efficiency of the plastics to shift UV photons to a wavelengths region of 400 nm to 550 nm at 0.05% to 0.35% relative to the wavelength shifting efficiency of tetraphenyl-butadiene.

==> plots_inkscapefigure_and_data/Ar_gas.dat <==
110.56 23.694
110.66 3.59
110.76 10.77
110.86 12.924
110.96 23.694
111.06 19.386
111.16 5.026
111.26 21.54
111.36 8.616
111.46 25.13
111.56 18.668
111.66 12.924
111.76 20.822
111.86 18.668
111.96 15.078
112.06 16.514
112.16 14.36
112.26 10.052
112.36 20.104
112.46 5.026
112.56 11.488
112.66 18.668
112.76 13.642
112.86 0.718
112.96 20.104
113.06 19.386
113.16 26.566
113.26 20.104
113.36 20.104
113.46 29.438
113.56 28.72
113.66 2.154
113.76 -5.744
113.86 17.95
113.96 28.002
114.06 20.822
114.16 12.924
114.26 22.976
114.36 22.976
114.46 17.232
114.56 20.822
114.66 8.616
114.76 31.592
114.86 39.49
114.96 31.592
115.06 48.106
115.16 39.49
115.26 31.592
115.36 33.746
115.46 43.798
115.56 40.208
115.66 30.874
115.76 45.952
115.86 40.208
115.96 37.336
116.06 43.08
116.16 58.158
116.26 57.44
116.36 63.902
116.46 73.236
116.56 61.748
116.66 76.826
116.76 76.108
116.86 78.262
116.96 88.314
117.06 86.16
117.16 93.34
117.26 91.186
117.36 99.084
117.46 106.264
117.56 104.11
117.66 135.702
117.76 140.728
117.86 137.138
117.96 128.522
118.06 165.14
118.16 160.832
118.26 150.78
118.36 163.704
118.46 203.194
118.56 201.758
118.66 244.12
118.76 252.018
118.86 216.118
118.96 280.02
119.06 286.482
119.16 300.842
119.26 328.844
119.36 315.92
119.46 343.922
119.56 384.13
119.66 411.414
119.76 440.852
119.86 458.084
119.96 469.572
120.06 541.372
120.16 544.962
120.26 596.658
120.36 603.838
120.46 630.404
120.56 704.358
120.66 738.104
120.76 755.336
120.86 810.622
120.96 918.322
121.06 892.474
121.16 957.812
121.26 1071.256
121.36 1043.254
121.46 1117.208
121.56 1244.294
121.66 1218.446
121.76 1303.888
121.86 1344.096
121.96 1531.494
122.06 1565.958
122.16 1624.834
122.26 1690.89
122.36 1791.41
122.46 1881.16
122.56 1945.78
122.66 2062.814
122.76 2063.532
122.86 2210.004
122.96 2286.83
123.06 2334.936
123.16 2518.744
123.26 2627.162
123.36 2788.712
123.46 2745.632
123.56 2943.082
123.66 3031.396
123.76 3181.458
123.86 3273.362
123.96 3414.09
124.06 3447.836
124.16 3574.204
124.26 3668.262
124.36 3830.53
124.46 4009.312
124.56 4144.296
124.66 4129.936
124.76 4246.97
124.86 4400.622
124.96 4562.89
125.06 4674.18
125.16 4822.088
125.26 4797.676
125.36 5094.928
125.46 5161.702
125.56 5244.272
125.66 5481.212
125.76 5451.056
125.86 5526.446
125.96 5644.198
126.06 5821.544
126.16 5795.696
126.26 6193.468
126.36 6113.052
126.46 6134.592
126.56 6243.01
126.66 6324.144
126.76 6449.076
126.86 6523.748
126.96 6559.648
127.06 6692.478
127.16 6816.692
127.26 6744.892
127.36 6955.266
127.46 6981.114
127.56 7007.68
127.66 6865.516
127.76 7020.604
127.86 7163.486
127.96 7067.274
128.06 7174.974
128.16 7187.898
128.26 7142.664
128.36 7307.804
128.46 7288.418
128.56 7224.516
128.66 7387.502
128.76 7332.934
128.86 7264.724
128.96 7258.98
129.06 7238.158
129.16 7290.572
129.26 7210.156
129.36 7292.726
129.46 7215.9
129.56 7133.33
129.66 7268.314
129.76 7140.51
129.86 7029.938
129.96 7081.634
130.06 6938.034
130.16 7009.834
130.26 6935.162
130.36 6706.838
130.46 6774.33
130.56 6615.652
130.66 6765.714
130.76 6454.82
130.86 6437.588
130.96 6370.814
131.06 6302.604
131.16 6310.502
131.26 6140.336
131.36 6026.174
131.46 6053.458
131.56 5881.138
131.66 5817.236
131.76 5690.868
131.86 5584.604
131.96 5588.194
132.06 5379.256
132.16 5405.104
132.26 5166.728
132.36 5132.982
132.46 5057.592
132.56 5059.746
132.66 4909.684
132.76 4859.424
132.86 4631.1
132.96 4554.992
133.06 4488.936
133.16 4432.932
133.26 4448.01
133.36 4173.016
133.46 4138.552
133.56 4057.418
133.66 3992.08
133.76 3967.668
133.86 3740.062
133.96 3753.704
134.06 3620.874
134.16 3541.894
134.26 3511.738
134.36 3409.064
134.46 3320.75
134.56 3242.488
134.66 3080.22
134.76 3030.678
134.86 2981.854
134.96 2896.412
135.06 2898.566
135.16 2724.81
135.26 2717.63
135.36 2599.16
135.46 2569.004
135.56 2513
135.66 2401.71
135.76 2350.732
135.86 2308.37
135.96 2293.292
136.06 2164.77
136.16 2137.486
136.26 2037.684
136.36 2016.862
136.46 1962.294
136.56 1863.21
136.66 1898.392
136.76 1744.74
136.86 1698.788
136.96 1720.328
137.06 1581.036
137.16 1553.034
137.26 1593.96
137.36 1466.874
137.46 1471.9
137.56 1397.946
137.66 1436
137.76 1292.4
137.86 1247.166
137.96 1285.938
138.06 1219.164
138.16 1218.446
138.26 1174.648
138.36 1098.54
138.46 1082.744
138.56 1076.282
138.66 1101.412
138.76 998.738
138.86 988.686
138.96 961.402
139.06 957.094
139.16 895.346
139.26 873.806
139.36 861.6
139.46 840.06
139.56 840.778
139.66 788.364
139.76 746.72
139.86 756.054
139.96 716.564
140.06 744.566
140.16 684.254
140.26 631.84
140.36 660.56
140.46 621.788
140.56 631.122
140.66 606.71
140.76 589.478
140.86 595.94
140.96 566.502
141.06 562.912
141.16 538.5
141.26 526.294
141.36 529.166
141.46 506.908
141.56 479.624
141.66 482.496
141.76 447.314
141.86 439.416
141.96 440.134
142.06 420.748
142.16 428.646
142.26 430.8
142.36 384.13
142.46 394.182
142.56 366.18
142.66 371.924
142.76 349.666
142.86 361.154
142.96 346.076
143.06 379.822
143.16 327.408
143.26 321.664
143.36 321.664
143.46 304.432
143.56 302.278
143.66 295.816
143.76 288.636
143.86 301.56
143.96 257.044
144.06 250.582
144.16 255.608
144.26 270.686
144.36 244.12
144.46 254.172
144.56 218.99
144.66 258.48
144.76 256.326
144.86 243.402
144.96 234.068
145.06 201.758
145.16 197.45
145.26 216.836
145.36 228.324
145.46 187.398
145.56 210.374
145.66 199.604
145.76 204.63
145.86 174.474
145.96 188.834
146.06 178.782
146.16 166.576
146.26 159.396
146.36 191.706
146.46 150.78
146.56 194.578
146.66 163.704
146.76 185.244
146.86 161.55
146.96 164.422
147.06 179.5
147.16 140.728
147.26 181.654
147.36 146.472
147.46 170.166
147.56 149.344
147.66 159.396
147.76 152.216
147.86 157.96
147.96 168.73
148.06 155.806
148.16 135.702
148.26 148.626
148.36 140.01
148.46 151.498
148.56 178.064
148.66 137.138
148.76 154.37
148.86 157.96
148.96 140.728
149.06 137.138
149.16 157.242
149.26 155.806
149.36 138.574
149.46 153.652
149.56 152.216
149.66 151.498
149.76 153.652
149.86 128.522
149.96 129.24
150.06 150.78
150.16 147.19
150.26 126.368
150.36 137.856
150.46 146.472
150.56 147.19
150.66 150.062
150.76 152.216
150.86 163.704
150.96 165.14
151.06 145.036
151.16 141.446
151.26 129.24
151.36 158.678
151.46 160.114
151.56 172.32
151.66 162.268
151.76 147.19
151.86 157.96
151.96 168.012
152.06 182.372
152.16 187.398
152.26 152.934
152.36 158.678
152.46 179.5
152.56 191.706
152.66 150.78
152.76 157.96
152.86 183.808
152.96 177.346
153.06 190.27
153.16 175.91
153.26 157.96
153.36 183.09
153.46 150.78
153.56 192.424
153.66 190.988
153.76 174.474
153.86 188.116
153.96 208.22
154.06 190.27
154.16 165.858
154.26 217.554
154.36 180.218
154.46 205.348
154.56 221.144
154.66 211.81
154.76 214.682
154.86 227.606
154.96 213.964
155.06 224.016
155.16 221.862
155.26 219.708
155.36 226.17
155.46 211.092
155.56 223.298
155.66 221.862
155.76 212.528
155.86 206.066
155.96 214.682
156.06 208.22
156.16 189.552
156.26 197.45
156.36 216.118
156.46 206.066
156.56 197.45
156.66 191.706
156.76 205.348
156.86 203.912
156.96 213.246
157.06 187.398
157.16 183.808
157.26 202.476
157.36 191.706
157.46 209.656
157.56 173.038
157.66 213.246
157.76 168.012
157.86 162.268
157.96 180.218
158.06 194.578
158.16 180.218
158.26 188.116
158.36 201.758
158.46 190.27
158.56 175.91
158.66 163.704
158.76 187.398
158.86 183.808
158.96 198.168
159.06 202.476
159.16 222.58
159.26 163.704
159.36 205.348
159.46 179.5
159.56 162.268
159.66 169.448
159.76 191.706
159.86 173.038
159.96 175.91
160.06 179.5
160.16 181.654
160.26 193.86
160.36 189.552
160.46 180.936
160.56 207.502
160.66 154.37
160.76 213.246
160.86 175.192
160.96 180.218
161.06 201.04
161.16 177.346
161.26 184.526
161.36 176.628
161.46 176.628
161.56 191.706
161.66 160.114
161.76 188.116
161.86 175.91
161.96 168.012
162.06 161.55
162.16 178.064
162.26 162.268
162.36 171.602
162.46 167.294
162.56 181.654
162.66 200.322
162.76 168.012
162.86 183.808
162.96 192.424
163.06 173.756
163.16 166.576
163.26 206.784
163.36 179.5
163.46 166.576
163.56 170.166
163.66 190.988
163.76 141.446
163.86 182.372
163.96 170.166
164.06 155.806
164.16 191.706
164.26 197.45
164.36 193.142
164.46 189.552
164.56 198.168
164.66 211.092
164.76 140.01
164.86 175.91
164.96 181.654
165.06 180.936
165.16 195.296
165.26 151.498
165.36 178.064
165.46 175.192
165.56 181.654
165.66 181.654
165.76 207.502
165.86 170.884
165.96 189.552
166.06 157.96
166.16 178.064
166.26 170.166
166.36 175.192
166.46 197.45
166.56 189.552
166.66 166.576
166.76 201.758
166.86 187.398
166.96 182.372
167.06 168.012
167.16 185.962
167.26 165.858
167.36 171.602
167.46 188.116
167.56 170.166
167.66 180.936
167.76 167.294
167.86 188.116
167.96 215.4
168.06 194.578
168.16 154.37
168.26 183.808
168.36 196.014
168.46 188.834
168.56 173.038
168.66 197.45
168.76 186.68
168.86 189.552
168.96 170.884
169.06 188.834
169.16 185.962
169.26 183.808
169.36 215.4
169.46 173.756
169.56 190.988
169.66 206.066
169.76 203.912
169.86 181.654
169.96 199.604
170.06 198.886
170.16 218.272
170.26 198.168
170.36 180.218
170.46 214.682
170.56 177.346
170.66 186.68
170.76 216.836
170.86 179.5
170.96 203.194
171.06 225.452
171.16 213.964
171.26 213.246
171.36 217.554
171.46 219.708
171.56 219.708
171.66 232.632
171.76 256.326
171.86 228.324
171.96 224.016
172.06 235.504
172.16 223.298
172.26 247.71
172.36 202.476
172.46 203.912
172.56 226.17
172.66 233.35
172.76 234.786
172.86 263.506
172.96 221.862
173.06 229.76
173.16 244.838
173.26 208.938
173.36 231.914
173.46 226.888
173.56 211.092
173.66 221.862
173.76 224.734
173.86 229.042
173.96 236.222
174.06 245.556
174.16 246.274
174.26 239.812
174.36 238.376
174.46 255.608
174.56 265.66
174.66 232.632
174.76 235.504
174.86 235.504
174.96 242.684
175.06 246.992
175.16 234.068
175.26 243.402
175.36 241.248
175.46 252.018
175.56 282.174
175.66 266.378
175.76 255.608
175.86 244.838
175.96 264.942
176.06 284.328
176.16 273.558
176.26 278.584
176.36 257.762
176.46 279.302
176.56 275.712
176.66 293.662
176.76 270.686
176.86 282.174
176.96 226.888
177.06 258.48
177.16 252.018
177.26 240.53
177.36 237.658
177.46 244.12
177.56 284.328
177.66 276.43
177.76 269.25
177.86 276.43
177.96 268.532
178.06 254.89
178.16 242.684
178.26 287.918
178.36 268.532
178.46 271.404
178.56 255.608
178.66 282.892
178.76 282.892
178.86 269.25
178.96 288.636
179.06 291.508
179.16 275.712
179.26 271.404
179.36 252.736
179.46 292.944
179.56 295.098
179.66 279.302
179.76 259.916
179.86 279.302
179.96 274.994
180.06 277.148
180.16 289.354
180.26 297.97
180.36 280.02
180.46 287.918
180.56 272.122
180.66 267.096
180.76 269.25
180.86 290.79
180.96 268.532
181.06 232.632
181.16 267.814
181.26 272.84
181.36 259.916
181.46 262.788
181.56 255.608
181.66 262.788
181.76 280.738
181.86 295.098
181.96 275.712
182.06 274.276
182.16 277.148
182.26 274.276
182.36 266.378
182.46 260.634
182.56 249.146
182.66 266.378
182.76 267.096
182.86 265.66
182.96 288.636
183.06 290.072
183.16 248.428
183.26 258.48
183.36 280.02
183.46 249.146
183.56 264.224
183.66 269.25
183.76 261.352
183.86 253.454
183.96 260.634
184.06 251.3
184.16 252.736
184.26 277.866
184.36 252.736
184.46 251.3
184.56 246.992
184.66 260.634
184.76 251.3
184.86 257.044
184.96 237.658
185.06 254.89
185.16 280.738
185.26 270.686
185.36 249.864
185.46 256.326
185.56 237.658
185.66 243.402
185.76 234.068
185.86 249.864
185.96 272.84
186.06 237.658
186.16 251.3
186.26 222.58
186.36 247.71
186.46 258.48
186.56 255.608
186.66 246.992
186.76 251.3
186.86 242.684
186.96 234.068
187.06 225.452
187.16 231.914
187.26 239.812
187.36 229.042
187.46 222.58
187.56 235.504
187.66 231.196
187.76 236.222
187.86 229.042
187.96 209.656
188.06 233.35
188.16 237.658
188.26 215.4
188.36 240.53
188.46 220.426
188.56 259.916
188.66 239.094
188.76 226.17
188.86 230.478
188.96 229.76
189.06 221.862
189.16 228.324
189.26 229.042
189.36 197.45
189.46 257.762
189.56 255.608
189.66 225.452
189.76 245.556
189.86 254.172
189.96 216.836
190.06 249.146
190.16 231.196
190.26 235.504
190.36 233.35
190.46 231.914
190.56 242.684
190.66 234.068
190.76 246.992
190.86 242.684
190.96 229.042
191.06 224.734
191.16 260.634
191.26 218.99
191.36 223.298
191.46 224.016
191.56 231.914
191.66 236.222
191.76 222.58
191.86 269.25
191.96 252.018
192.06 234.068
192.16 230.478
192.26 256.326
192.36 237.658
192.46 244.838
192.56 234.786
192.66 241.966
192.76 244.838
192.86 245.556
192.96 224.016
193.06 239.812
193.16 250.582
193.26 248.428
193.36 272.122
193.46 251.3
193.56 273.558
193.66 249.864
193.76 280.02
193.86 257.044
193.96 254.172
194.06 245.556
194.16 235.504
194.26 278.584
194.36 250.582
194.46 254.172
194.56 252.018
194.66 252.018
194.76 248.428
194.86 254.89
194.96 236.222
195.06 279.302
195.16 287.918
195.26 249.146
195.36 274.276
195.46 272.84
195.56 264.224
195.66 251.3
195.76 299.406
195.86 276.43
195.96 296.534
196.06 280.02
196.16 252.736
196.26 291.508
196.36 254.89
196.46 293.662
196.56 291.508
196.66 282.174
196.76 280.738
196.86 274.994
196.96 287.2
197.06 254.89
197.16 292.226
197.26 299.406
197.36 272.84
197.46 290.79
197.56 283.61
197.66 308.74
197.76 295.816
197.86 314.484
197.96 287.2
198.06 308.74
198.16 328.844
198.26 308.74
198.36 333.152
198.46 284.328
198.56 284.328
198.66 305.15
198.76 320.228
198.86 342.486
198.96 343.204
199.06 293.662
199.16 313.766
199.26 348.948
199.36 353.256
199.46 356.846
199.56 359
199.66 338.178
199.76 357.564
199.86 393.464
199.96 330.998
200.06 340.332
200.16 336.024
200.26 356.128
200.36 352.538
200.46 361.872
200.56 394.9
200.66 355.41
200.76 389.156
200.86 361.872
200.96 380.54
201.06 380.54
201.16 379.104
201.26 378.386
201.36 401.362
201.46 389.874
201.56 404.234
201.66 409.978
201.76 409.26
201.86 382.694
201.96 373.36
202.06 440.134
202.16 397.054
202.26 402.08
202.36 387.72
202.46 412.132
202.56 422.902
202.66 443.006
202.76 436.544
202.86 415.722
202.96 401.362
203.06 468.136
203.16 452.34
203.26 492.548
203.36 431.518
203.46 468.854
203.56 450.904
203.66 425.056
203.76 473.162
203.86 443.006
203.96 457.366
204.06 427.928
204.16 443.724
204.26 483.932
204.36 483.932
204.46 468.136
204.56 496.138
204.66 488.958
204.76 539.218
204.86 509.062
204.96 475.316
205.06 534.91
205.16 537.064
205.26 530.602
205.36 542.808
205.46 524.14
205.56 552.86
205.66 573.682
205.76 509.062
205.86 523.422
205.96 552.86
206.06 539.218
206.16 590.914
206.26 514.088
206.36 558.604
206.46 562.912
206.56 513.37
206.66 548.552
206.76 580.862
206.86 575.118
206.96 559.322
207.06 600.248
207.16 608.864
207.26 606.71
207.36 580.144
207.46 598.094
207.56 590.914
207.66 592.35
207.76 624.66
207.86 611.736
207.96 613.89
208.06 628.25
208.16 613.172
208.26 628.25
208.36 675.638
208.46 664.15
208.56 626.814
208.66 628.25
208.76 623.942
208.86 689.998
208.96 661.278
209.06 633.994
209.16 668.458
209.26 683.536
209.36 683.536
209.46 682.818
209.56 664.15
209.66 682.1
209.76 664.868
209.86 686.408
209.96 658.406
210.06 677.792
210.16 700.768
210.26 679.228
210.36 669.176
210.46 697.896
210.56 662.714
210.66 743.13
210.76 692.152
210.86 765.388
210.96 741.694
211.06 725.898
211.16 712.256
211.26 694.306
211.36 702.922
211.46 754.618
211.56 750.31
211.66 704.358
211.76 776.876
211.86 719.436
211.96 716.564
212.06 799.852
212.16 750.31
212.26 738.104
212.36 741.694
212.46 742.412
212.56 776.158
212.66 816.366
212.76 778.312
212.86 778.312
212.96 774.722
213.06 769.696
213.16 743.848
213.26 809.904
213.36 786.928
213.46 810.622
213.56 778.312
213.66 786.928
213.76 761.798
213.86 751.746
213.96 803.442
214.06 845.804
214.16 768.978
214.26 771.85
214.36 799.852
214.46 779.03
214.56 775.44
214.66 752.464
214.76 804.16
214.86 769.696
214.96 779.748
215.06 786.21
215.16 804.878
215.26 798.416
215.36 787.646
215.46 819.956
215.56 789.082
215.66 796.98
215.76 770.414
215.86 805.596
215.96 812.058
216.06 794.826
216.16 779.748
216.26 824.264
216.36 818.52
216.46 772.568
216.56 799.134
216.66 785.492
216.76 766.824
216.86 796.262
216.96 798.416
217.06 796.262
217.16 830.726
217.26 837.906
217.36 823.546
217.46 846.522
217.56 753.182
217.66 809.904
217.76 837.906
217.86 802.724
217.96 849.394
218.06 804.878
218.16 813.494
218.26 804.16
218.36 860.882
218.46 814.93
218.56 806.314
218.66 813.494
218.76 827.854
218.86 809.186
218.96 856.574
219.06 855.856
219.16 849.394
219.26 786.21
219.36 818.52
219.46 826.418
219.56 819.956
219.66 802.006
219.76 830.008
219.86 829.29
219.96 779.748
220.06 856.574
220.16 771.132
220.26 787.646
220.36 810.622
220.46 809.186
220.56 792.672
220.66 837.188
220.76 804.16
220.86 802.006
220.96 815.648
221.06 827.854
221.16 840.06
221.26 842.932
221.36 842.214
221.46 831.444
221.56 779.748
221.66 809.904
221.76 828.572
221.86 817.084
221.96 856.574
222.06 799.134
222.16 880.986
222.26 794.108
222.36 842.932
222.46 812.058
222.56 833.598
222.66 789.082
222.76 867.344
222.86 829.29
222.96 858.728
223.06 807.75
223.16 838.624
223.26 830.008
223.36 823.546
223.46 842.214
223.56 764.67
223.66 817.802
223.76 836.47
223.86 852.984
223.96 839.342
224.06 852.266
224.16 794.108
224.26 811.34
224.36 872.37
224.46 809.186
224.56 799.134
224.66 855.856
224.76 819.238
224.86 860.882
224.96 807.032
225.06 859.446
225.16 805.596
225.26 817.084
225.36 838.624
225.46 809.186
225.56 833
225.56 839.342
225.66 755
225.66 838.624
225.76 806
225.76 820.674
225.86 845.086
225.86 846
225.96 823.546
225.96 860
226.06 865.908
226.06 882
226.16 810
226.16 852.266
226.26 836.47
226.26 886
226.36 781
226.36 837.906
226.46 841
226.46 860.164
226.56 817
226.56 831.444
226.66 796
226.66 866.626
226.76 810
226.76 845.086
226.86 817.802
226.86 821
226.96 797
226.96 842.214
227.06 858.728
227.06 887
227.16 826.418
227.16 856
227.26 830.008
227.26 844
227.36 850.112
227.36 899
227.46 791.236
227.46 845
227.56 835.752
227.56 892
227.66 840
227.66 868.78
227.76 817.802
227.76 860
227.86 827.854
227.86 857
227.96 833.598
227.96 840
228.06 821
228.06 864.472
228.16 817
228.16 830.726
228.26 830
228.26 846.522
228.36 847
228.36 867.344
228.46 820
228.46 847.24
228.56 834
228.56 843.65
228.66 860
228.66 870.216
228.76 852
228.76 852.984
228.86 826
228.86 841.496
228.96 821.392
228.96 853
229.06 834.316
229.06 877
229.16 818
229.16 837.906
229.26 837.906
229.26 868
229.36 844.368
229.36 848
229.46 818.52
229.46 838
229.56 839
229.56 858.728
229.66 837
229.66 847.958
229.76 831.444
229.76 834
229.86 780.466
229.86 826
229.96 793
229.96 814.212
230.06 766.824
230.06 772
230.16 780
230.16 837.188
230.26 798.416
230.26 852
230.36 821
230.36 847.24
230.46 831.444
230.46 890
230.56 846.522
230.56 867
230.66 810
230.66 824.264
230.76 814.212
230.76 835
230.86 792.672
230.86 858
230.96 758.926
230.96 869
231.06 787.646
231.06 816
231.16 833.598
231.16 867
231.26 843.65
231.26 849
231.36 848
231.36 864.472
231.46 828
231.46 857.292
231.56 823.546
231.56 864
231.66 797
231.66 810.622
231.76 801
231.76 855.138
231.86 773
231.86 797.698
231.96 822.828
231.96 829
232.06 760.362
232.06 827
232.16 776
232.16 823.546
232.26 780
232.26 785.492
232.36 804.16
232.36 828
232.46 729
232.46 776.158
232.56 780
232.56 824.264
232.66 761.08
232.66 824
232.76 825
232.76 827.854
232.86 807.75
232.86 831
232.96 783.338
232.96 798
233.06 786
233.06 828.572
233.16 767
233.16 848.676
233.26 791.236
233.26 803
233.36 766
233.36 797.698
233.46 761
233.46 817.084
233.56 761
233.56 841.496
233.66 785.492
233.66 816
233.76 797.698
233.76 870
233.86 756.772
233.86 791
233.96 766.824
233.96 795
234.06 769
234.06 794.826
234.16 788
234.16 804.16
234.26 789
234.26 807.032
234.36 781.902
234.36 835
234.46 796
234.46 802.006
234.56 769.696
234.56 803
234.66 761.08
234.66 789
234.76 748
234.76 776.876
234.86 737
234.86 761.798
234.96 753.182
234.96 794
235.06 801.288
235.06 860
235.16 720.154
235.16 767
235.26 731.642
235.26 773
235.36 799.134
235.36 800
235.46 756
235.46 807.032
235.56 744
235.56 753.182
235.66 757.49
235.66 784
235.76 758
235.76 774.722
235.86 733.796
235.86 763
235.96 732
235.96 797.698
236.06 757
236.06 780.466
236.16 751.028
236.16 824
236.26 752
236.26 765.388
236.36 735.95
236.36 809
236.46 763.234
236.46 773
236.56 701
236.56 763.234
236.66 767
236.66 779.03
236.76 723.744
236.76 765
236.86 781
236.86 786.21
236.96 732.36
236.96 788
237.06 695
237.06 721.59
237.16 722.308
237.16 734
237.26 728
237.26 796.98
237.36 715
237.36 731.642
237.46 709
237.46 728.052
237.56 702.922
237.56 761
237.66 680
237.66 746.002
237.76 700
237.76 728.77
237.86 699
237.86 705.794
237.96 695.742
237.96 775
238.06 745
238.06 756.054
238.16 686
238.16 753.182
238.26 705.076
238.26 738
238.36 702.204
238.36 712
238.46 697.896
238.46 718
238.56 716.564
238.56 717
238.66 720.154
238.66 737
238.76 672.048
238.76 707
238.86 653
238.86 731.642
238.96 717
238.96 746.002
239.06 724
239.06 738.104
239.16 721.59
239.16 725
239.26 642
239.26 700.768
239.36 637
239.36 692.87
239.46 702.204
239.46 745
239.56 699.332
239.56 714
239.66 697.896
239.66 749
239.76 695
239.76 731.642
239.86 670
239.86 706.512
239.96 680
239.96 697.896
240.06 704
240.06 712.974
240.16 670
240.16 670.612
240.26 671
240.26 705.794
240.36 688
240.36 695.742
240.46 689
240.46 693.588
240.56 643
240.56 700.05
240.66 637
240.66 723.744
240.76 645
240.76 684.972
240.86 680
240.86 720.872
240.96 696.46
240.96 732
241.06 675
241.06 695.742
241.16 676
241.16 682.818
241.26 653
241.26 729.488
241.36 650
241.36 689.28
241.46 639
241.46 735.232
241.56 670
241.56 700.768
241.66 655
241.66 679.946
241.76 689
241.76 728.052
241.86 661
241.86 715.846
241.96 574
241.96 678.51
242.06 654
242.06 725.18
242.16 645
242.16 678.51
242.26 647
242.26 735.95
242.36 678
242.36 687.126
242.46 668
242.46 754.618
242.56 654
242.56 710.82
242.66 639
242.66 734.514
242.76 670
242.76 705.076
242.86 628
242.86 725.18
242.96 652
242.96 705.076
243.06 667
243.06 759.644
243.16 614
243.16 721.59
243.26 634
243.26 705.076
243.36 635
243.36 700.05
243.46 685
243.46 721.59
243.56 632
243.56 737.386
243.66 636
243.66 772.568
243.76 670
243.76 748.874
243.86 665
243.86 726.616
243.96 621
243.96 746.72
244.06 610
244.06 735.232
244.16 645
244.16 718.718
244.26 687
244.26 748.874
244.36 628
244.36 711.538
244.46 631
244.46 771.132
244.56 657
244.56 723.026
244.66 593
244.66 778.312
244.76 591
244.76 733.796
244.86 604
244.86 746.002
244.96 675
244.96 773.286
245.06 610
245.06 772.568
245.16 625
245.16 739.54
245.26 584
245.26 774.004
245.36 628
245.36 768.26
245.46 671
245.46 771.132
245.56 677
245.56 784.056
245.66 629
245.76 659
245.86 576
245.96 604
246.06 590
246.16 652
246.26 644
246.36 643
246.46 635
246.56 705
246.66 610
246.76 617
246.86 629
246.96 621
247.06 658
247.16 595
247.26 654
247.36 672
247.46 648
247.56 614
247.66 676
247.76 638
247.86 624
247.96 619
248.06 659
248.16 636
248.26 628
248.36 630
248.46 658
248.56 629
248.66 632
248.76 626
248.86 662
248.96 659
249.06 624
249.16 588
249.26 594
249.36 624
249.46 623
249.56 655
249.66 621
249.76 617
249.86 649
249.96 630
250.06 622
250.16 619
250.26 608
250.36 614
250.46 616
250.56 582
250.66 614
250.76 599
250.86 636
250.96 587
251.06 557
251.16 625
251.26 609
251.36 602
251.46 619
251.56 606
251.66 585
251.76 594
251.86 620
251.96 591
252.06 625
252.16 567
252.26 578
252.36 627
252.46 621
252.56 622
252.66 553
252.76 586
252.86 577
252.96 576
253.06 540
253.16 588
253.26 626
253.36 555
253.46 592
253.56 548
253.66 565
253.76 578
253.86 554
253.96 570
254.06 523
254.16 521
254.26 583
254.36 601
254.46 587
254.56 561
254.66 591
254.76 572
254.86 552
254.96 514
255.06 572
255.16 523
255.26 524
255.36 502
255.46 551
255.56 541
255.66 520
255.76 560
255.86 531
255.96 520
256.06 534
256.16 555
256.26 542
256.36 531
256.46 566
256.56 519
256.66 494
256.76 493
256.86 504
256.96 496
257.06 523
257.16 500
257.26 462
257.36 481
257.46 487
257.56 500
257.66 521
257.76 520
257.86 484
257.96 492
258.06 493
258.16 485
258.26 414
258.36 458
258.46 494
258.56 487
258.66 481
258.76 448
258.86 429
258.96 489
259.06 499
259.16 474
259.26 448
259.36 458
259.46 488
259.56 403
259.66 426
259.76 443
259.86 404
259.96 423
260.06 403
260.16 425
260.26 467
260.36 406
260.46 402
260.56 448
260.66 448
260.76 402
260.86 473
260.96 370
261.06 406
261.16 386
261.26 403
261.36 395
261.46 426
261.56 389
261.66 413
261.76 401
261.86 416
261.96 389
262.06 367
262.16 405
262.26 374
262.36 382
262.46 385
262.56 387
262.66 381
262.76 374
262.86 351
262.96 365
263.06 373
263.16 383
263.26 377
263.36 358
263.46 346
263.56 358
263.66 314
263.76 369
263.86 370
263.96 372
264.06 364
264.16 337
264.26 330
264.36 364
264.46 325
264.56 331
264.66 323
264.76 346
264.86 297
264.96 318
265.06 316
265.16 327
265.26 316
265.36 334
265.46 303
265.56 301
265.66 271
265.76 285
265.86 310
265.96 319
266.06 280
266.16 297
266.26 288
266.36 293
266.46 280
266.56 303
266.66 282
266.76 259
266.86 287
266.96 292
267.06 300
267.16 277
267.26 285
267.36 304
267.46 245
267.56 225
267.66 235
267.76 279
267.86 234
267.96 270
268.06 220
268.16 264
268.26 248
268.36 231
268.46 266
268.56 261
268.66 264
268.76 246
268.86 243
268.96 229
269.06 228
269.16 240
269.26 248
269.36 214
269.46 222
269.56 202
269.66 226
269.76 200
269.86 214
269.96 206
270.06 205
270.16 219
270.26 225
270.36 183
270.46 221
270.56 205
270.66 204
270.76 191
270.86 184
270.96 183
271.06 213
271.16 181
271.26 220
271.36 191
271.46 188
271.56 182
271.66 168
271.76 202
271.86 180
271.96 168
272.06 151
272.16 184
272.26 167
272.36 153
272.46 181
272.56 172
272.66 145
272.76 171
272.86 152
272.96 176
273.06 124
273.16 168
273.26 149
273.36 166
273.46 144
273.56 151
273.66 132
273.76 143
273.86 150
273.96 149
274.06 167
274.16 124
274.26 121
274.36 141
274.46 126
274.56 106
274.66 123
274.76 134
274.86 103
274.96 138
275.06 119
275.16 144
275.26 108
275.36 110
275.46 129
275.56 100
275.66 129
275.76 102
275.86 118
275.96 111
276.06 107
276.16 99
276.26 114
276.36 81
276.46 104
276.56 100
276.66 106
276.76 77
276.86 113
276.96 96
277.06 99
277.16 91
277.26 90
277.36 118
277.46 86
277.56 86
277.66 51
277.76 76
277.86 94
277.96 87
278.06 89
278.16 79
278.26 106
278.36 98
278.46 66
278.56 80
278.66 67
278.76 81
278.86 79
278.96 82
279.06 68
279.16 80
279.26 76
279.36 69
279.46 76
279.56 66
279.66 73
279.76 76
279.86 77
279.96 77
280.06 39
280.16 68
280.26 40
280.36 46
280.46 49
280.56 83
280.66 66
280.76 108
280.86 55
280.96 72
281.06 71
281.16 84
281.26 75
281.36 53
281.46 76
281.56 62
281.66 61
281.76 83
281.86 44
281.96 59
282.06 65
282.16 40
282.26 49
282.36 54
282.46 59
282.56 66
282.66 52
282.76 44
282.86 59
282.96 29
283.06 46
283.16 75
283.26 37
283.36 61
283.46 64
283.56 48
283.66 63
283.76 27
283.86 48
283.96 43
284.06 43
284.16 64
284.26 38
284.36 43
284.46 49
284.56 27
284.66 45
284.76 46
284.86 7
284.96 44
285.06 32
285.16 41
285.26 34
285.36 73
285.46 58
285.56 75
285.66 56
285.76 39
285.86 60
285.96 51
286.06 17
286.16 51
286.26 39
286.36 50
286.46 37
286.56 26
286.66 21
286.76 26
286.86 33
286.96 41
287.06 39
287.16 67
287.26 49
287.36 42
287.46 33
287.56 34
287.66 40
287.76 32
287.86 40
287.96 27
288.06 33
288.16 22
288.26 44
288.36 22
288.46 38
288.56 36
288.66 19
288.76 31
288.86 26
288.96 34
289.06 28
289.16 41
289.26 29
289.36 53
289.46 22
289.56 17
289.66 21
289.76 35
289.86 30
289.96 33
290.06 20
290.16 31
290.26 33
290.36 30
290.46 23
290.56 42
290.66 24
290.76 20
290.86 25
290.96 42
291.06 6
291.16 50
291.26 31
291.36 31
291.46 13
291.56 25
291.66 23
291.76 14
291.86 40
291.96 14
292.06 25
292.16 13
292.26 34
292.36 28
292.46 5
292.56 34
292.66 47
292.76 6
292.86 35
292.96 25
293.06 9
293.16 14
293.26 18
293.36 12
293.46 18
293.56 11
293.66 7
293.76 3
293.86 1
293.96 24
294.06 22
294.16 25
294.26 26
294.36 61
294.46 80
294.56 10
294.66 29
294.76 6
294.86 7
294.96 12
295.06 -2
295.16 5
295.26 23
295.36 12
295.46 34
295.56 21
295.66 31
295.76 13
295.86 29
295.96 -5
296.06 10
296.068 8
296.16 12
296.26 -11
296.36 -3
296.46 18
296.56 6
296.573 25
296.66 1
296.76 24
296.86 9
296.96 26
297.06 19
297.078 31
297.16 20
297.26 6
297.36 -8
297.46 8
297.56 13
297.583 16
297.66 18
297.76 13
297.86 22
297.96 46
298.06 37
298.088 13
298.16 39
298.26 17
298.36 7
298.46 9
298.56 11
298.593 16
298.66 13
298.76 12
298.86 14
298.96 18
299.06 38
299.098 48
299.16 2
299.26 38
299.36 42
299.46 14
299.56 29
299.603 16
299.66 36
299.76 31
299.86 17
299.96 18
300.06 36
300.108 13
300.16 13
300.26 30
300.36 10
300.46 36
300.56 15
300.613 30
300.66 -4
300.76 7
300.86 27
300.96 3
301.06 3
301.118 11
301.16 7
301.26 23
301.36 21
301.46 14
301.56 23
301.623 34
301.66 2
301.76 4
301.86 0
301.96 13
302.06 15
302.128 24
302.16 12
302.26 13
302.36 34
302.46 18
302.56 24
302.633 4
302.66 63
302.76 124
302.86 93
302.96 107
303.06 45
303.138 48
303.16 25
303.26 32
303.36 4
303.46 15
303.56 14
303.643 24
303.66 25
303.76 17
303.86 13
303.96 16
304.06 14
304.148 32
304.16 -2
304.26 -5
304.36 15
304.46 9
304.56 22
304.653 10
304.66 18
304.76 12
304.86 24
304.96 29
305.06 7
305.158 21
305.16 11
305.26 5
305.36 7
305.46 8
305.56 2
305.66 13
305.663 8
305.76 16
305.86 25
305.96 24
306.06 -10
306.167 14
306.16 9
306.26 -6
306.36 11
306.46 20
306.56 10
306.66 10
306.672 8
306.76 20
306.86 51
306.96 33
307.06 39
307.16 34
307.178 15
307.26 29
307.36 23
307.46 17
307.56 27
307.66 17
307.688 28
307.76 33
307.86 54
307.96 72
308.06 82
308.16 114
308.198 20
308.26 133
308.36 120
308.46 94
308.56 94
308.66 60
308.708 36
308.76 47
308.86 27
308.96 74
309.06 78
309.16 128
309.218 20
309.26 121
309.36 83
309.46 94
309.56 92
309.66 97
309.728 59
309.76 52
309.86 36
309.96 45
310.06 58
310.16 47
310.238 11
310.26 34
310.36 34
310.46 48
310.56 32
310.66 24
310.748 32
310.76 54
310.86 39
310.96 2
311.06 10
311.16 12
311.258 12
311.26 29
311.36 16
311.46 16
311.56 12
311.66 -4
311.76 34
311.768 8
311.86 14
311.96 23
312.06 14
312.16 16
312.26 21
312.278 35
312.36 3
312.46 28
312.56 -9
312.66 25
312.76 13
312.788 26
312.86 14
312.96 16
313.06 14
313.16 16
313.26 4
313.298 20
313.36 -7
313.46 12
313.56 28
313.66 1
313.76 1
313.808 14
313.86 9
313.96 11
314.06 18
314.16 0
314.26 14
314.318 17
314.36 29
314.46 21
314.56 4
314.66 25
314.76 23
314.828 24
314.86 7
314.96 14
315.06 6
315.16 4
315.26 10
315.338 27
315.36 14
315.46 10
315.56 20
315.66 2
315.76 21
315.848 10
315.86 19
315.96 16
316.06 8
316.16 26
316.26 40
316.358 12
316.36 5
316.46 20
316.56 1
316.66 4
316.76 16
316.86 -2
316.868 39
316.96 6
317.06 25
317.16 0
317.26 28
317.36 23
317.378 31
317.46 25
317.56 7
317.66 17
317.76 23
317.86 8
317.888 28
317.96 1
318.06 11
318.16 9
318.26 -4
318.36 30
318.398 14
318.46 -9
318.56 25
318.66 3
318.76 26
318.86 -25
318.908 37
318.96 19
319.06 28
319.16 6
319.26 21
319.36 -17
319.418 46
319.46 17
319.56 14
319.66 23
319.76 9
319.86 4
319.928 9
319.96 8
320.06 5
320.16 0
320.26 -7
320.36 17
320.438 37
320.46 2
320.56 13
320.66 29
320.76 30
320.86 -4
320.948 26
320.96 0
321.06 -1
321.16 17
321.26 4
321.36 7
321.458 29
321.46 18
321.56 14
321.66 21
321.76 13
321.86 12
321.96 22
321.968 15
322.06 -5
322.16 18
322.26 -2
322.36 10
322.46 34
322.478 5
322.56 13
322.66 9
322.76 27
322.86 9
322.96 21
322.988 19
323.06 -5
323.16 10
323.26 12
323.36 10
323.46 12
323.498 7
323.56 4
323.66 20
323.76 6
323.86 0
323.96 12
324.008 16
324.06 8
324.16 6
324.26 7
324.36 19
324.46 39
324.518 29
324.56 41
324.66 29
324.76 20
324.86 15
324.96 -1
325.028 46
325.06 5
325.16 12
325.26 16
325.36 16
325.46 11
325.538 29
325.56 12
326.048 13
326.558 20
327.068 46
327.578 42
328.088 31
328.598 32
329.108 39
329.618 16
330.128 40
330.638 40
331.148 65
331.658 14
332.168 45
332.678 43
333.188 29
333.698 25
334.208 26
334.718 44
335.228 23
335.738 38
336.248 26
336.758 32
337.268 41
337.778 32
338.288 28
338.798 20
339.308 46
339.818 15
340.328 21
340.838 38
341.348 36
341.858 60
342.368 40
342.878 42
343.388 40
343.898 32
344.408 39
344.918 21
345.427 59
345.937 32
346.447 36
346.957 56
347.467 35
347.977 37
348.488 74
348.997 32
349.507 60
350.017 53
350.527 28
351.037 36
351.547 125
352.057 36
352.567 72
353.077 19
353.587 19
354.097 25
354.607 45
355.117 75
355.622 41
356.127 42
356.632 73
357.137 4
357.642 36
358.147 39
358.652 66
359.157 45
359.662 39
360.167 26
360.672 36
361.177 32
361.682 22
362.186 36
362.692 24
363.196 34
363.701 10
364.206 37
364.711 31
365.216 18
365.721 26
366.226 47
366.732 24
367.236 17
367.741 29
368.246 33
368.751 19
369.256 28
369.761 24
370.266 31
370.776 19
371.286 8
371.791 26
372.301 53
372.811 41
373.321 67
373.831 18
374.341 42
374.851 56
375.361 51
375.871 13
376.376 38
376.881 48
377.386 54
377.896 42
378.401 27
378.906 46
379.411 43
379.916 53
380.421 39
380.926 39
381.431 41
381.936 29
382.441 50
382.946 48
383.451 38
383.956 35
384.461 37
384.966 47
385.471 44
385.976 32
386.482 35
386.992 29
387.502 27
388.012 29
388.522 27
389.032 29
389.542 48
390.052 55
390.562 54
391.072 41
391.582 37
392.092 30
392.602 28
393.112 44
393.622 39
394.132 40
394.642 52
395.152 51
395.662 38
396.172 48
396.682 57
397.192 61
397.702 31
398.212 29
398.722 36
399.232 51
399.742 25
400.252 49
400.762 14
401.271 31
401.782 33
402.291 52
402.801 29
403.311 35
403.821 41
404.331 11
404.841 54
405.351 68
405.861 81
406.371 42
406.881 48
407.391 20
407.901 51
408.406 65
408.911 49
409.421 27
409.931 70
410.441 44
410.951 41
411.461 47
411.971 58
412.481 55
412.991 56
413.501 85
414.011 30
414.521 25
415.031 46
415.541 59
416.051 54
416.561 71
417.071 50
417.581 41
418.099 46
418.606 44
419.116 59
419.626 53
420.136 60
420.646 120
421.156 25
421.666 45
422.176 24
422.686 68
423.196 46
423.706 55
424.216 51
424.726 41
425.236 58
425.746 59
426.256 38
426.766 73
427.276 57
427.786 55
428.296 125
428.806 48
429.316 35
429.826 35
430.335 51
430.845 39
431.355 41
431.865 43
432.375 48
432.885 37
433.395 44
433.92 65
434.425 50
434.935 57
435.44 47
435.945 39
436.451 60
436.961 43
437.471 69
437.981 47
438.491 63
439.001 48
439.511 21
440.021 23
440.531 33
441.041 43
441.551 55
442.061 27
442.571 57
443.081 63
443.591 56
444.101 65
444.611 45
445.121 46
445.631 40
446.141 51
446.651 33
447.161 54
447.671 54
448.181 54
448.691 48
449.201 35
449.711 49
450.221 44
450.731 47
451.241 20
451.751 65
452.261 38
452.771 49
453.281 66
453.791 38
454.301 41
454.811 99
455.321 52
455.831 52
456.341 48
456.851 58
457.361 51
457.87 65
458.381 78
458.891 53
459.4 70
459.911 51
460.42 60
460.93 37
461.44 96
461.951 35
462.455 24
462.96 26
463.47 70
463.975 26
464.48 51
464.99 54
465.495 36
466 45
466.505 36
467.01 55
467.515 58
468.02 59
468.525 44
469.03 20
469.535 47
470.04 33
470.545 51
471.05 59
471.555 41
472.06 55
472.565 44
473.07 49
473.575 66
474.08 35
474.585 34
475.09 54
475.595 36
476.1 48
476.604 64
477.109 63
477.614 27
478.119 17
478.624 25
479.129 55
479.634 36
480.139 39
480.644 64
481.149 30
481.654 28
482.159 39
482.664 32
483.169 26
483.674 53
484.179 15
484.684 36
485.194 26
485.704 28
486.214 36
486.735 47
487.244 38
487.754 24
488.264 67
488.774 75
489.284 63
489.794 38
490.304 34
490.814 50
491.324 24
491.834 54
492.339 40
492.844 35
493.349 42
493.854 51
494.359 56
494.864 50
495.374 40
495.879 57
496.384 30
496.889 78
497.394 46
497.899 47
498.404 56
498.909 42
499.414 52
499.919 46
500.424 51
500.93 25
501.44 34
501.95 46
502.46 45
502.97 35
503.48 31
503.99 50
504.5 47
505.01 30
505.52 46
506.03 47
506.54 34
507.05 35
507.56 37
508.07 16
508.58 30
509.09 47
509.6 41
510.11 34
510.62 28
511.13 37
511.64 37
512.15 47
512.66 27
513.169 32
513.68 28
514.189 55
514.7 38
515.209 12
515.719 18
516.23 20
516.739 46
517.249 22
517.759 28
518.27 35
518.779 31
519.289 36
519.799 28
520.31 16
520.819 34
521.329 31
521.839 48
522.349 42
522.859 31
523.369 39
523.879 37
524.389 27
524.899 29
525.409 38
525.919 30
526.429 29
526.939 26
527.449 23
527.959 27
528.469 16
528.979 28
529.489 37
529.999 38
530.509 39
531.019 57
531.529 32
532.039 33
532.549 30
533.059 17
533.569 26
534.079 33
534.589 30
535.099 29
535.609 33
536.119 34
536.629 14
537.139 40
537.649 19
538.159 10
538.669 32
539.179 44
539.689 41
540.199 16
540.709 28
541.219 39
541.729 68
542.239 50
542.749 39
543.259 24
543.769 22
544.279 18
544.789 16
545.299 37
545.809 37
546.319 63
546.829 32
547.339 43
547.849 37
548.359 23
548.869 16
549.379 15
549.889 27
550.399 33
550.909 32
551.419 12
551.929 33
552.439 7
552.949 18
553.459 32
553.969 37
554.479 12
554.989 16
555.499 44
556.009 29
556.519 16
557.029 27
557.539 16
558.049 -4
558.559 38
559.069 11
559.579 13
560.089 21
560.599 22
561.109 25
561.619 17
562.129 43
562.639 7
563.149 26
563.659 11
564.169 6
564.679 14
565.189 21
565.693 43
566.198 32
566.703 22
567.208 34
567.713 25
568.218 19
568.725 24
569.233 35
569.738 24
570.243 22
570.748 24
571.258 18
571.768 7
572.278 24
572.788 21
573.298 35
573.808 34
574.318 22
574.828 20
575.338 49
575.848 26
576.358 18
576.868 11
577.378 26
577.888 36
578.393 31
578.898 30
579.403 29
579.908 41
580.413 25
580.918 19
581.423 52
581.928 25
582.433 10
582.938 -10
583.443 31
583.948 5
584.453 38
584.958 25
585.463 28
585.968 26
586.475 34
586.983 22
587.488 24
587.993 13
588.497 31
589.003 25
589.508 27
590.013 31
590.518 11
591.022 16
591.527 13
592.032 33
592.537 7
593.042 26
593.547 30
594.052 29
594.557 17
595.062 32
595.567 18
596.072 22
596.577 23
597.082 23
597.587 44
598.097 13
598.602 18
599.107 38
599.617 14
600.127 13
600.637 -4
601.147 35
601.657 4
602.167 33
602.677 11
603.187 30
603.697 19
604.207 18
604.717 41
605.222 40
605.727 16
606.237 41
606.742 22
607.247 24
607.752 16
608.257 21
608.762 22
609.267 17
609.772 33
610.277 32
610.782 15
611.287 21
611.792 33
612.297 23
612.802 13
613.307 29
613.812 42
614.318 13
614.828 9
615.338 30
615.848 34
616.358 26
616.868 23
617.378 19
617.888 3
618.398 22
618.908 27
619.418 5
619.928 28
620.438 24
620.948 9
621.458 0
621.968 37
622.478 34
622.988 15
623.498 21
624.008 24
624.518 8
625.028 41
625.538 12
626.048 25
626.558 25
627.068 37
627.578 41
628.088 34
628.598 10
629.107 22
629.617 32
630.128 41
630.638 20
631.147 25
631.658 23
632.167 28
632.677 24
633.187 27
633.697 30
634.207 22
634.717 26
635.227 18
635.737 36
636.247 19
636.757 42
637.267 23
637.777 33
638.287 34
638.797 3
639.307 21
639.817 38
640.327 7
640.837 20
641.347 7
641.857 29
642.367 25
642.877 28
643.387 15
643.897 19
644.407 18
644.917 33
645.427 0
645.937 20
646.447 44
646.957 22
647.467 12
647.977 -5
648.487 -4
648.997 27
649.507 21
650.017 36
650.527 32
651.037 29
651.547 23
652.057 32
652.567 35
653.077 11
653.587 32
654.097 12
654.607 14
655.117 2
655.627 19
656.136 11
656.646 28
657.156 6
657.666 11
658.176 9
658.686 32
659.196 30
659.706 24
660.216 8
660.726 30
661.236 23
661.746 39
662.252 38
662.761 46
663.271 32
663.777 14
664.287 8
664.797 25
665.307 19
665.817 32
666.327 18
666.837 28
667.347 12
667.857 91
668.367 27
668.877 16
669.387 21
669.897 18
670.407 20
670.917 20
671.427 35
671.937 13
672.447 16
672.957 11
673.466 43
673.972 9
674.482 17
674.992 30
675.502 31
676.012 33
676.522 28
677.032 14
677.542 5
678.052 17
678.562 27
679.072 15
679.582 31
680.092 24
680.602 14
681.112 29
681.622 14
682.132 38
682.642 30
683.152 39
683.662 27
684.172 32
684.682 40
685.192 26
685.701 40
686.211 31
686.721 34
687.232 39
687.742 43
688.252 47
688.761 67
689.271 39
689.781 30
690.291 56
690.801 67
691.311 78
691.822 85
692.331 73
692.841 99
693.351 113
693.861 134
694.372 161
694.881 212
695.386 214
695.891 370
696.396 18848
696.901 31631
697.406 678
697.911 178
698.416 169
698.921 108
699.426 96
699.931 91
700.436 66
700.941 57
701.446 66
701.951 67
702.456 44
702.961 50
703.466 50
703.971 61
704.476 53
704.981 54
705.485 69
705.99 43
706.495 504
707 1874
707.505 96
708.011 47
708.52 64
709.025 38
709.53 29
710.035 43
710.54 8
711.045 8
711.55 31
712.061 38
712.57 51
713.08 40
713.59 37
714.1 49
714.61 236
715.12 203
715.63 54
716.14 55
716.65 43
717.16 48
717.67 28
718.175 44
718.685 46
719.195 27
719.705 36
720.21 43
720.72 36
721.225 65
721.731 73
722.24 49
722.75 64
723.255 42
723.76 48
724.27 56
724.775 49
725.28 51
725.785 90
726.29 119
726.795 310
727.3 13121
727.805 1324
728.31 223
728.815 96
729.321 30
729.831 50
730.341 49
730.851 23
731.361 43
731.871 36
732.381 33
732.891 28
733.401 59
733.911 22
734.421 27
734.931 41
735.441 32
735.951 45
736.461 21
736.971 48
737.481 36
737.991 136
738.501 1984
739.011 154
739.521 58
740.031 41
740.541 27
741.051 20
741.561 37
742.071 24
742.581 30
743.091 12
743.601 31
744.11 34
744.62 40
745.13 29
745.64 33
746.15 35
746.661 35
747.17 48
747.68 35
748.19 78
748.7 63
749.21 125
749.72 317
750.231 2982
750.74 1991
751.25 1193
751.76 1064
752.27 146
752.78 85
753.29 84
753.8 78
754.31 64
754.815 44
755.32 26
755.825 45
756.33 58
756.835 41
757.34 72
757.85 70
758.355 47
758.86 66
759.365 61
759.87 76
760.375 59
760.88 72
761.385 96
761.89 94
762.394 99
762.899 214
763.404 18300
763.909 3761
764.414 214
764.919 111
765.424 74
765.929 87
766.434 95
766.939 86
767.444 69
767.949 65
768.454 95
768.959 100
769.464 123
769.969 109
770.474 155
770.979 166
771.489 251
771.999 1978
772.509 35092
773.019 1266
773.529 212
774.039 118
774.549 95
775.059 52
775.569 59
776.079 26
776.589 31
777.099 29
777.609 57
778.119 38
778.624 40
779.129 25
779.634 35
780.139 22
780.644 35
781.149 14
781.654 30
782.159 30
782.664 25
783.169 32
783.674 27
784.179 9
784.685 41
785.194 40
785.699 -7
786.204 8
786.709 38
787.214 33
787.719 33
788.224 14
788.729 24
789.239 31
789.744 24
790.249 34
790.754 21
791.259 15
791.765 14
792.275 38
792.785 33
793.295 25
793.805 33
794.315 60
794.825 1654
795.335 140
795.845 52
796.355 28
796.865 24
797.375 42
797.885 17
798.395 22
798.905 21
799.415 14
799.925 61
800.435 1295
800.945 439
801.455 1010
801.964 63
802.474 22
802.984 27
803.495 8
804.004 14
804.514 41
805.024 28
805.534 11
806.044 19
806.554 34
807.065 25
807.574 30
808.084 21
808.594 36
809.104 33
809.614 60
810.124 743
810.634 536
811.144 568
811.654 2083
812.164 69
812.674 42
813.184 46
813.694 23
814.204 19
814.714 34
815.224 40
815.734 28
816.244 21
816.754 49
817.264 19
817.774 51
818.284 45
818.789 46
819.299 31
819.809 14
820.319 47
820.829 46
821.339 35
821.849 60
822.359 66
822.869 72
823.379 63
823.889 81
824.399 145
824.909 200
825.419 403
825.929 2574
826.439 7715
826.949 1332
827.459 370
827.969 278
828.479 193
828.989 127
829.499 68
830.009 60
830.519 60
831.029 65
831.539 20
832.049 35
832.559 29
833.069 20
833.579 30
834.089 22
834.599 26
835.109 27
835.619 28
836.129 45
836.639 43
837.149 27
837.659 29
838.169 29
838.679 21
839.189 27
839.699 29
840.209 127
840.719 339
841.229 71
841.739 61
842.249 738
842.759 155
843.269 49
843.779 34
844.289 28
844.799 26
845.309 17
845.819 18
846.329 34
846.839 2
847.349 14
847.859 13
848.369 13
848.879 5
849.389 45
849.899 26
850.409 35
850.919 45
851.429 62
851.939 174
852.449 71
852.959 18
853.469 32
853.979 20
854.489 32
854.999 16
855.509 59
856.019 -7
856.529 4
857.039 23
857.548 17
858.059 12
858.568 13
859.078 7
859.588 29
860.099 13
860.608 9
861.118 18
861.628 13
862.138 31
862.648 26
863.158 17
863.668 4
864.178 18
864.688 12
865.198 30
865.708 31
866.218 36
866.729 38
867.238 21
867.748 23
868.258 2
868.768 29
869.278 31
869.788 23
870.298 30
870.808 25
871.318 30
871.828 -5
872.338 15
872.848 10
873.363 38
873.873 68
874.378 8
874.883 -2
875.388 12
875.893 15
876.398 18
876.902 14
877.407 21
877.913 22
878.417 30
878.922 7
879.427 10
879.932 7
880.437 31
880.942 4
881.447 44
881.952 16
882.457 31
882.962 17
883.467 7
883.972 22
884.477 26
884.987 44
885.497 27
886.007 42
886.517 13
887.027 20
887.537 22
888.047 21
888.557 38
889.067 8
889.572 14
890.082 39
890.592 42
891.102 9
891.612 3
892.122 27
892.627 23
893.132 1
893.642 8
894.152 31
894.657 35
895.162 27
895.667 23 


==> plots_inkscapefigure_and_data/Ar_liq.dat <==
110.56 50
110.66 38
110.76 60
110.86 0
110.96 52
111.06 44
111.16 6
111.26 20
111.36 26
111.46 -8
111.56 70
111.66 20
111.76 60
111.86 42
111.96 30
112.06 26
112.16 32
112.26 74
112.36 54
112.46 74
112.56 28
112.66 20
112.76 56
112.86 36
112.96 56
113.06 64
113.16 40
113.26 80
113.36 88
113.46 32
113.56 60
113.66 78
113.76 90
113.86 52
113.96 58
114.06 112
114.16 90
114.26 70
114.36 128
114.46 110
114.56 124
114.66 122
114.76 154
114.86 138
114.96 128
115.06 156
115.16 210
115.26 144
115.36 200
115.46 194
115.56 186
115.66 170
115.76 200
115.86 252
115.96 236
116.06 280
116.16 304
116.26 258
116.36 338
116.46 324
116.56 318
116.66 362
116.76 366
116.86 426
116.96 426
117.06 478
117.16 526
117.26 584
117.36 588
117.46 622
117.56 626
117.66 636
117.76 782
117.86 758
117.96 872
118.06 836
118.16 988
118.26 1026
118.36 1042
118.46 1128
118.56 1158
118.66 1320
118.76 1376
118.86 1524
118.96 1476
119.06 1640
119.16 1728
119.26 1854
119.36 2002
119.46 2188
119.56 2452
119.66 2584
119.76 2560
119.86 2742
119.96 3110
120.06 3250
120.16 3364
120.26 3720
120.36 3720
120.46 4034
120.56 4448
120.66 4480
120.76 4832
120.86 5256
120.96 5828
121.06 6116
121.16 6510
121.26 6556
121.36 6940
121.46 7214
121.56 7840
121.66 8212
121.76 8448
121.86 8810
121.96 9350
122.06 9830
122.16 10074
122.26 10492
122.36 11134
122.46 11846
122.56 12250
122.66 12768
122.76 13490
122.86 13828
122.96 14446
123.06 14876
123.16 15780
123.26 16492
123.36 17574
123.46 17726
123.56 18302
123.66 18268
123.76 19628
123.86 20126
123.96 20916
124.06 21438
124.16 21980
124.26 22860
124.36 23364
124.46 24212
124.56 24770
124.66 25718
124.76 26156
124.86 26792
124.96 27320
125.06 28184
125.16 28726
125.26 28842
125.36 29624
125.46 29976
125.56 29822
125.66 30918
125.76 31852
125.86 32514
125.96 33036
126.06 33778
126.16 34030
126.26 34186
126.36 34682
126.46 35804
126.56 35970
126.66 36510
126.76 36840
126.86 38676
126.96 39992
127.06 37912
127.16 38568
127.26 39348
127.36 39510
127.46 40134
127.56 40542
127.66 39306
127.76 40138
127.86 39968
127.96 40800
128.06 40870
128.16 40526
128.26 41048
128.36 41130
128.46 40110
128.56 41092
128.66 40850
128.76 40448
128.86 40192
128.96 40790
129.06 40874
129.16 40664
129.26 40952
129.36 40164
129.46 40260
129.56 40332
129.66 39496
129.76 39622
129.86 38570
129.96 39128
130.06 38876
130.16 38756
130.26 38314
130.36 38462
130.46 37886
130.56 37414
130.66 37106
130.76 36530
130.86 35992
130.96 35786
131.06 35018
131.16 34842
131.26 34068
131.36 33498
131.46 33342
131.56 32874
131.66 32254
131.76 32034
131.86 31554
131.96 32028
132.06 30524
132.16 29986
132.26 29236
132.36 29128
132.46 28970
132.56 27796
132.66 27998
132.76 27106
132.86 26724
132.96 26304
133.06 25912
133.16 25604
133.26 24866
133.36 24100
133.46 23526
133.56 22968
133.66 22884
133.76 22062
133.86 21364
133.96 21258
134.06 20498
134.16 19982
134.26 19496
134.36 19454
134.46 19060
134.56 18074
134.66 17820
134.76 17786
134.86 16774
134.96 16708
135.06 16430
135.16 15782
135.26 15440
135.36 15132
135.46 14278
135.56 14202
135.66 13496
135.76 13428
135.86 12774
135.96 12378
136.06 12184
136.16 11676
136.26 11620
136.36 11242
136.46 11234
136.56 10424
136.66 9726
136.76 10022
136.86 9594
136.96 9530
137.06 9260
137.16 8782
137.26 8494
137.36 8484
137.46 7784
137.56 7632
137.66 7496
137.76 7170
137.86 7048
137.96 7072
138.06 6732
138.16 6442
138.26 6452
138.36 6200
138.46 6050
138.56 5776
138.66 5614
138.76 5338
138.86 5318
138.96 5016
139.06 5004
139.16 4970
139.26 4702
139.36 4790
139.46 4622
139.56 4178
139.66 4148
139.76 3982
139.86 3956
139.96 3946
140.06 3788
140.16 3532
140.26 3426
140.36 3408
140.46 3210
140.56 3216
140.66 3186
140.76 2980
140.86 3136
140.96 2998
141.06 2842
141.16 2866
141.26 2532
141.36 2622
141.46 2542
141.56 2476
141.66 2354
141.76 2282
141.86 2320
141.96 2216
142.06 2116
142.16 2032
142.26 2072
142.36 2012
142.46 1962
142.56 1978
142.66 1954
142.76 1874
142.86 1844
142.96 1736
143.06 1564
143.16 1690
143.26 1586
143.36 1560
143.46 1580
143.56 1548
143.66 1520
143.76 1452
143.86 1442
143.96 1272
144.06 1332
144.16 1354
144.26 1322
144.36 1374
144.46 1124
144.56 1142
144.66 1230
144.76 1152
144.86 1184
144.96 1166
145.06 1106
145.16 1116
145.26 996
145.36 1192
145.46 1080
145.56 966
145.66 990
145.76 1000
145.86 938
145.96 974
146.06 918
146.16 932
146.26 894
146.36 856
146.46 814
146.56 904
146.66 708
146.76 856
146.86 896
146.96 908
147.06 934
147.16 820
147.26 802
147.36 768
147.46 778
147.56 784
147.66 766
147.76 786
147.86 744
147.96 802
148.06 788
148.16 774
148.26 706
148.36 700
148.46 734
148.56 770
148.66 696
148.76 714
148.86 696
148.96 622
149.06 608
149.16 650
149.26 678
149.36 736
149.46 722
149.56 604
149.66 692
149.76 668
149.86 628
149.96 624
150.06 632
150.16 682
150.26 590
150.36 652
150.46 618
150.56 766
150.66 682
150.76 698
150.86 732
150.96 628
151.06 692
151.16 696
151.26 646
151.36 704
151.46 746
151.56 716
151.66 830
151.76 720
151.86 768
151.96 790
152.06 800
152.16 748
152.26 732
152.36 808
152.46 802
152.56 712
152.66 788
152.76 804
152.86 738
152.96 792
153.06 820
153.16 822
153.26 848
153.36 838
153.46 802
153.56 858
153.66 846
153.76 904
153.86 918
153.96 932
154.06 852
154.16 912
154.26 954
154.36 990
154.46 924
154.56 988
154.66 1000
154.76 1052
154.86 1176
154.96 1036
155.06 1218
155.16 1122
155.26 1136
155.36 1376
155.46 1190
155.56 946
155.66 1100
155.76 1070
155.86 1050
155.96 1020
156.06 1038
156.16 1026
156.26 976
156.36 1024
156.46 1026
156.56 976
156.66 960
156.76 928
156.86 1016
156.96 914
157.06 958
157.16 984
157.26 958
157.36 994
157.46 862
157.56 938
157.66 914
157.76 946
157.86 986
157.96 980
158.06 860
158.16 950
158.26 928
158.36 1056
158.46 832
158.56 970
158.66 908
158.76 874
158.86 872
158.96 900
159.06 980
159.16 868
159.26 890
159.36 946
159.46 894
159.56 860
159.66 786
159.76 874
159.86 846
159.96 846
160.06 894
160.16 824
160.26 876
160.36 850
160.46 858
160.56 880
160.66 922
160.76 906
160.86 848
160.96 902
161.06 766
161.16 892
161.26 794
161.36 838
161.46 858
161.56 858
161.66 890
161.76 826
161.86 960
161.96 880
162.06 804
162.16 816
162.26 804
162.36 822
162.46 738
162.56 776
162.66 838
162.76 862
162.86 880
162.96 842
163.06 802
163.16 842
163.26 808
163.36 846
163.46 736
163.56 792
163.66 828
163.76 762
163.86 886
163.96 852
164.06 770
164.16 780
164.26 804
164.36 712
164.46 820
164.56 922
164.66 856
164.76 850
164.86 852
164.96 854
165.06 844
165.16 806
165.26 926
165.36 770
165.46 774
165.56 806
165.66 926
165.76 970
165.86 934
165.96 892
166.06 870
166.16 856
166.26 688
166.36 814
166.46 878
166.56 798
166.66 936
166.76 876
166.86 882
166.96 874
167.06 822
167.16 928
167.26 892
167.36 850
167.46 896
167.56 926
167.66 844
167.76 930
167.86 952
167.96 906
168.06 932
168.16 986
168.26 924
168.36 888
168.46 860
168.56 842
168.66 878
168.76 986
168.86 908
168.96 976
169.06 930
169.16 890
169.26 920
169.36 1000
169.46 904
169.56 972
169.66 960
169.76 960
169.86 942
169.96 926
170.06 882
170.16 932
170.26 918
170.36 858
170.46 1120
170.56 980
170.66 960
170.76 1060
170.86 1054
170.96 1050
171.06 1000
171.16 1082
171.26 1106
171.36 1038
171.46 1094
171.56 1058
171.66 1134
171.76 1012
171.86 1118
171.96 1064
172.06 1116
172.16 1090
172.26 1240
172.36 1180
172.46 1176
172.56 1104
172.66 1034
172.76 1196
172.86 1130
172.96 1162
173.06 1116
173.16 1232
173.26 1164
173.36 1168
173.46 1104
173.56 1184
173.66 1182
173.76 1108
173.86 1254
173.96 1106
174.06 1160
174.16 1124
174.26 1126
174.36 1138
174.46 1150
174.56 1220
174.66 1198
174.76 1330
174.86 1140
174.96 1192
175.06 1272
175.16 1318
175.26 1308
175.36 1312
175.46 1318
175.56 1274
175.66 1296
175.76 1292
175.86 1284
175.96 1280
176.06 1440
176.16 1294
176.26 1398
176.36 1368
176.46 1394
176.56 1372
176.66 1206
176.76 1374
176.86 1296
176.96 1350
177.06 1462
177.16 1348
177.26 1456
177.36 1252
177.46 1342
177.56 1410
177.66 1458
177.76 1374
177.86 1390
177.96 1428
178.06 1416
178.16 1386
178.26 1474
178.36 1342
178.46 1486
178.56 1516
178.66 1398
178.76 1334
178.86 1454
178.96 1526
179.06 1332
179.16 1476
179.26 1496
179.36 1404
179.46 1450
179.56 1344
179.66 1448
179.76 1452
179.86 1422
179.96 1476
180.06 1402
180.16 1434
180.26 1418
180.36 1496
180.46 1342
180.56 1382
180.66 1488
180.76 1340
180.86 1496
180.96 1486
181.06 1476
181.16 1456
181.26 1438
181.36 1424
181.46 1388
181.56 1384
181.66 1468
181.76 1458
181.86 1418
181.96 1532
182.06 1460
182.16 1370
182.26 1450
182.36 1384
182.46 1456
182.56 1502
182.66 1472
182.76 1440
182.86 1440
182.96 1410
183.06 1474
183.16 1486
183.26 1410
183.36 1548
183.46 1432
183.56 1474
183.66 1450
183.76 1318
183.86 1380
183.96 1358
184.06 1446
184.16 1366
184.26 1474
184.36 1406
184.46 1238
184.56 1390
184.66 1442
184.76 1438
184.86 1380
184.96 1372
185.06 1444
185.16 1250
185.26 1430
185.36 1490
185.46 1356
185.56 1380
185.66 1228
185.76 1336
185.86 1228
185.96 1334
186.06 1320
186.16 1314
186.26 1396
186.36 1418
186.46 1316
186.56 1284
186.66 1366
186.76 1408
186.86 1270
186.96 1378
187.06 1338
187.16 1288
187.26 1216
187.36 1350
187.46 1230
187.56 1308
187.66 1340
187.76 1302
187.86 1192
187.96 1334
188.06 1266
188.16 1350
188.26 1270
188.36 1292
188.46 1284
188.56 1374
188.66 1256
188.76 1290
188.86 1312
188.96 1290
189.06 1222
189.16 1252
189.26 1268
189.36 1248
189.46 1170
189.56 1100
189.66 1116
189.76 1242
189.86 1318
189.96 1238
190.06 1230
190.16 1212
190.26 1300
190.36 1354
190.46 1334
190.56 1302
190.66 1256
190.76 1314
190.86 1376
190.96 1256
191.06 1300
191.16 1232
191.26 1320
191.36 1286
191.46 1298
191.56 1324
191.66 1280
191.76 1312
191.86 1308
191.96 1220
192.06 1252
192.16 1302
192.26 1212
192.36 1348
192.46 1254
192.56 1222
192.66 1202
192.76 1310
192.86 1340
192.96 1336
193.06 1374
193.16 1380
193.26 1304
193.36 1362
193.46 1374
193.56 1304
193.66 1384
193.76 1320
193.86 1308
193.96 1360
194.06 1222
194.16 1308
194.26 1258
194.36 1316
194.46 1406
194.56 1322
194.66 1378
194.76 1444
194.86 1394
194.96 1390
195.06 1316
195.16 1462
195.26 1358
195.36 1392
195.46 1388
195.56 1296
195.66 1326
195.76 1480
195.86 1440
195.96 1276
196.06 1372
196.16 1472
196.26 1490
196.36 1336
196.46 1366
196.56 1434
196.66 1414
196.76 1456
196.86 1480
196.96 1498
197.06 1434
197.16 1424
197.26 1460
197.36 1580
197.46 1476
197.56 1524
197.66 1544
197.76 1506
197.86 1548
197.96 1628
198.06 1506
198.16 1568
198.26 1442
198.36 1540
198.46 1734
198.56 1520
198.66 1498
198.76 1528
198.86 1596
198.96 1624
199.06 1650
199.16 1728
199.26 1700
199.36 1522
199.46 1702
199.56 1586
199.66 1786
199.76 1744
199.86 1620
199.96 1710
200.06 1680
200.16 1644
200.26 1700
200.36 1700
200.46 1816
200.56 1750
200.66 1878
200.76 1746
200.86 1836
200.96 1770
201.06 1762
201.16 1836
201.26 1910
201.36 1854
201.46 2030
201.56 1986
201.66 1876
201.76 1924
201.86 2002
201.96 1856
202.06 2074
202.16 1916
202.26 1868
202.36 2024
202.46 2116
202.56 2008
202.66 1936
202.76 2112
202.86 2004
202.96 2056
203.06 2126
203.16 2038
203.26 2182
203.36 2190
203.46 2076
203.56 2272
203.66 2048
203.76 2214
203.86 2174
203.96 2218
204.06 2214
204.16 2216
204.26 2224
204.36 2242
204.46 2154
204.56 2376
204.66 2294
204.76 2350
204.86 2368
204.96 2494
205.06 2380
205.16 2358
205.26 2324
205.36 2380
205.46 2356
205.56 2574
205.66 2624
205.76 2520
205.86 2484
205.96 2488
206.06 2452
206.16 2564
206.26 2672
206.36 2602
206.46 2548
206.56 2562
206.66 2664
206.76 2584
206.86 2544
206.96 2650
207.06 2576
207.16 2596
207.26 2586
207.36 2612
207.46 2742
207.56 2632
207.66 2614
207.76 2618
207.86 2630
207.96 2806
208.06 2758
208.16 2824
208.26 2678
208.36 2900
208.46 2834
208.56 2766
208.66 2746
208.76 2792
208.86 2940
208.96 2770
209.06 2908
209.16 2856
209.26 2720
209.36 2846
209.46 2782
209.56 2672
209.66 2832
209.76 3026
209.86 2782
209.96 2864
210.06 2918
210.16 2912
210.26 3062
210.36 2868
210.46 2894
210.56 2964
210.66 2948
210.76 3034
210.86 2960
210.96 2916
211.06 2914
211.16 2988
211.26 2958
211.36 2976
211.46 2944
211.56 2904
211.66 2990
211.76 3076
211.86 3048
211.96 3038
212.06 3068
212.16 3110
212.26 3028
212.36 2986
212.46 2934
212.56 3012
212.66 2866
212.76 3100
212.86 3024
212.96 2994
213.06 3108
213.16 3208
213.26 3038
213.36 3194
213.46 2990
213.56 3170
213.66 3116
213.76 2978
213.86 3122
213.96 3026
214.06 3130
214.16 3182
214.26 2972
214.36 2924
214.46 3150
214.56 3002
214.66 3100
214.76 2980
214.86 3124
214.96 3022
215.06 3148
215.16 2896
215.26 3034
215.36 2996
215.46 3166
215.56 3092
215.66 3116
215.76 3030
215.86 2944
215.96 3226
216.06 3068
216.16 2952
216.26 3136
216.36 3080
216.46 2970
216.56 3144
216.66 2904
216.76 3212
216.86 3008
216.96 3120
217.06 3024
217.16 3012
217.26 2962
217.36 3046
217.46 3158
217.56 3018
217.66 2982
217.76 3002
217.86 2904
217.96 3094
218.06 3040
218.16 3056
218.26 3102
218.36 3042
218.46 2940
218.56 3092
218.66 3154
218.76 3028
218.86 2968
218.96 3162
219.06 3050
219.16 3096
219.26 3014
219.36 3160
219.46 3100
219.56 3026
219.66 3174
219.76 3016
219.86 2984
219.96 3130
220.06 3170
220.16 3042
220.26 3112
220.36 3092
220.46 3100
220.56 2930
220.66 3160
220.76 3044
220.86 2960
220.96 3166
221.06 3044
221.16 3026
221.26 2974
221.36 3122
221.46 2964
221.56 2986
221.66 3090
221.76 3008
221.86 2926
221.96 2970
222.06 3088
222.16 2962
222.26 2934
222.36 2986
222.46 3100
222.56 2880
222.66 2940
222.76 3134
222.86 3156
222.96 3108
223.06 3010
223.16 2996
223.26 3132
223.36 3026
223.46 3090
223.56 3094
223.66 3036
223.76 3152
223.86 3056
223.96 3068
224.06 3124
224.16 3096
224.26 2978
224.36 3076
224.46 3066
224.56 3148
224.66 3046
224.76 3114
224.86 3134
224.96 3136
225.06 3054
225.16 3014
225.26 3050
225.36 2980
225.46 3188
225.56 2998
225.66 3166
225.76 3022
225.86 3096
225.96 3096
226.06 3152
226.16 3096
226.26 2974
226.36 3212
226.46 3060
226.56 3044
226.66 3108
226.76 3192
226.86 3214
226.96 3208
227.06 3134
227.16 3128
227.26 3078
227.36 3136
227.46 3134
227.56 3010
227.66 2984
227.76 3096
227.86 3128
227.96 3128
228.06 3258
228.16 3284
228.26 3096
228.36 3052
228.46 3088
228.56 2994
228.66 3056
228.76 2972
228.86 3036
228.96 3004
229.06 3254
229.16 2984
229.26 3068
229.36 3160
229.46 3154
229.56 3152
229.66 3108
229.76 3030
229.86 3204
229.96 3120
230.06 3012
230.16 3190
230.26 3156
230.36 3058
230.46 2984
230.56 3156
230.66 2928
230.76 2954
230.86 3004
230.96 3094
231.06 3040
231.16 2952
231.26 2920
231.36 3032
231.46 2886
231.56 2952
231.66 3008
231.76 2936
231.86 3048
231.96 2890
232.06 3024
232.16 2962
232.26 2962
232.36 2930
232.46 2982
232.56 2902
232.66 2964
232.76 2714
232.86 2884
232.96 2866
233.06 2784
233.16 2940
233.26 2972
233.36 2920
233.46 2942
233.56 2918
233.66 2882
233.76 2932
233.86 2758
233.96 2716
234.06 2914
234.16 2922
234.26 2764
234.36 2842
234.46 2726
234.56 2678
234.66 2736
234.76 2760
234.86 2778
234.96 2750
235.06 2740
235.16 2772
235.26 2738
235.36 2816
235.46 2758
235.56 2564
235.66 2784
235.76 2776
235.86 2642
235.96 2676
236.06 2796
236.16 2612
236.26 2752
236.36 2676
236.46 2770
236.56 2614
236.66 2560
236.76 2534
236.86 2818
236.96 2712
237.06 2692
237.16 2578
237.26 2632
237.36 2738
237.46 2558
237.56 2502
237.66 2460
237.76 2668
237.86 2530
237.96 2426
238.06 2530
238.16 2570
238.26 2414
238.36 2580
238.46 2572
238.56 2528
238.66 2470
238.76 2526
238.86 2408
238.96 2480
239.06 2478
239.16 2376
239.26 2400
239.36 2354
239.46 2468
239.56 2330
239.66 2346
239.76 2606
239.86 2382
239.96 2302
240.06 2406
240.16 2372
240.26 2536
240.36 2374
240.46 2390
240.56 2460
240.66 2242
240.76 2416
240.86 2514
240.96 2380
241.06 2486
241.16 2336
241.26 2424
241.36 2428
241.46 2354
241.56 2326
241.66 2442
241.76 2460
241.86 2350
241.96 2498
242.06 2400
242.16 2352
242.26 2374
242.36 2256
242.46 2602
242.56 2468
242.66 2482
242.76 2410
242.86 2452
242.96 2382
243.06 2488
243.16 2586
243.26 2624
243.36 2676
243.46 2688
243.56 2676
243.66 2606
243.76 2614
243.86 2642
243.96 2474
244.06 2656
244.16 2790
244.26 2644
244.36 2720
244.46 2762
244.56 2700
244.66 2706
244.76 2910
244.86 2896
244.96 2824
245.06 2916
245.16 2928
245.26 2856
245.36 3014
245.46 3152
245.56 2980


==> plots_inkscapefigure_and_data/D2_lamp.dat <==
115.672 17.089
116.043 19.507
116.361 15.174
116.712 20.558
117.093 23.269
117.474 22.726
117.856 33.391
118.238 35.031
118.651 36.639
118.987 50.155
119.382 50.751
119.729 56.647
119.973 66.969
120.838 63.055
121.168 69.703
121.239 89.806
121.292 105.096
121.311 123.963
121.314 166.426
121.321 139.892
121.354 154.103
121.386 179.819
121.428 203.053
121.447 224.025
121.596 243.016
121.823 248.312
121.845 220.438
121.871 201.307
121.875 186.714
121.907 160.240
121.921 174.603
121.953 134.909
121.954 148.027
121.959 120.514
122.007 105.831
122.058 92.862
122.305 74.143
122.673 75.740
122.871 91.058
123.266 94.278
123.613 99.156
123.926 113.738
124.210 125.008
124.388 139.919
124.726 149.351
125.021 150.824
125.593 155.585
125.897 164.443
126.042 180.461
126.256 184.956
126.443 169.631
126.521 154.679
126.596 140.275
126.674 123.549
126.798 107.753
126.958 93.748
127.181 83.979
127.562 84.358
127.926 82.983
128.222 68.476
128.433 58.204
128.807 56.713
129.189 60.291
129.571 70.807
129.861 83.227
130.106 99.507
130.308 113.110
130.615 125.880
130.996 126.042
131.377 127.506
131.773 123.623
132.138 116.882
132.519 109.388
132.756 98.601
133.107 89.996
133.495 81.298
133.868 73.355
134.249 73.036
134.423 83.247
135.117 102.246
135.499 109.076
135.880 111.082
136.262 116.665
136.643 123.549
137.025 130.813
137.407 133.089
137.788 138.618
138.170 145.936
138.543 155.295
138.934 165.829
139.315 167.943
139.696 170.979
140.029 158.376
140.387 145.888
140.583 135.917
140.906 131.734
141.288 140.786
142.191 164.381
142.365 179.327
142.702 177.429
142.858 165.342
143.178 160.463
143.784 154.202
143.872 169.258
143.952 183.061
144.015 201.406
144.083 219.493
144.231 237.253
144.487 239.634
144.573 227.990
144.844 192.661
144.977 177.663
145.306 184.995
145.412 207.493
145.539 221.804
145.711 235.809
145.905 247.951
146.247 243.344
146.426 229.675
146.769 219.162
146.958 206.226
147.309 184.512
147.425 192.363
147.451 209.899
147.480 231.418
147.606 252.961
147.734 270.672
147.877 280.525
148.097 274.945
148.297 265.033
148.643 263.996
149.049 265.448
149.267 266.598
149.288 281.590
149.406 302.236
149.479 319.665
149.619 333.975
149.742 343.470
149.931 338.149
149.949 323.947
150.040 307.276
150.104 292.074
150.216 274.349
150.289 258.548
150.434 247.049
150.728 258.809
150.862 278.258
151.066 288.098
151.348 289.773
151.468 311.467
151.541 328.982
151.640 344.172
151.717 363.242
151.905 379.888
152.203 375.565
152.262 361.205
152.333 345.245
152.408 328.728
152.616 313.978
152.785 303.069
152.951 331.392
152.990 312.709
153.033 354.248
153.104 373.329
153.230 386.804
153.324 400.227
153.502 412.472
153.769 391.983
153.866 374.372
153.969 360.286
154.027 345.364
154.106 330.398
154.191 315.014
154.333 303.110
154.625 321.056
154.769 337.824
154.890 355.143
155.099 369.263
155.149 384.062
155.229 398.306
155.290 412.384
155.354 427.529
155.435 447.541
155.463 469.002
155.507 489.359
155.540 511.662
155.569 531.040
155.607 551.810
155.666 571.917
155.685 589.176
155.707 605.414
155.757 626.553
155.793 639.858
155.826 654.211
155.888 677.423
155.984 696.675
156.102 707.151
156.350 675.038
156.527 692.074
156.819 697.641
156.991 678.973
157.021 664.066
157.116 647.759
157.278 634.989
157.526 652.082
157.597 670.566
157.667 687.499
157.799 704.146
157.887 718.035
157.984 735.444
158.054 757.194
158.096 777.197
158.112 794.290
158.156 816.612
158.219 837.877
158.235 864.606
158.280 890.090
158.306 913.543
158.346 946.933
158.349 932.677
158.367 1002.386
158.390 960.051
158.426 987.837
158.467 1016.313
158.474 1038.502
158.501 1057.496
158.512 1076.919
158.521 1095.678
158.549 1115.590
158.550 1128.623
158.551 1141.595
158.567 1170.770
158.575 1158.268
158.589 1182.873
158.609 1221.214
158.616 1202.223
158.618 1261.164
158.628 1232.713
158.649 1287.399
158.664 1249.835
158.698 1276.758
158.730 1303.285
158.758 1324.638
158.802 1342.792
158.842 1359.330
158.943 1374.666
158.970 1403.869
159.005 1391.705
159.200 1368.027
159.257 1350.364
159.304 1331.013
159.334 1311.488
159.374 1292.666
159.420 1274.158
159.464 1255.748
159.488 1235.050
159.527 1214.980
159.546 1183.649
159.565 1198.407
159.595 1150.590
159.603 1167.431
159.617 1131.591
159.644 1098.578
159.667 1113.141
159.701 1083.597
159.706 1067.602
159.738 1048.252
159.771 1029.496
159.806 1014.490
159.842 999.603
159.864 984.299
159.968 968.995
160.068 962.219
160.308 1004.174
160.325 972.487
160.374 990.023
160.396 1018.868
160.403 1034.981
160.433 1049.235
160.451 1065.590
160.454 1100.173
160.478 1083.756
160.508 1130.185
160.514 1112.354
160.540 1147.219
160.589 1171.605
160.621 1196.125
160.637 1233.736
160.650 1219.303
160.681 1246.945
160.718 1276.666
160.721 1262.952
160.746 1290.679
160.746 1298.643
160.747 1311.742
160.774 1330.926
160.785 1354.181
160.786 1367.298
160.813 1385.902
160.824 1410.740
160.825 1423.858
160.848 1441.372
160.856 1456.738
160.863 1468.493
160.864 1481.610
160.891 1500.026
160.902 1523.178
160.903 1536.296
160.930 1554.908
160.941 1581.953
160.942 1595.071
160.955 1612.412
160.997 1632.098
161.097 1645.147
161.241 1680.436
161.262 1693.028
161.292 1628.461
161.362 1598.582
161.374 1616.834
161.385 1641.182
161.391 1572.413
161.392 1585.530
161.398 1526.228
161.398 1661.454
161.406 1545.155
161.408 1559.444
161.420 1492.173
161.422 1478.799
161.429 1507.089
161.449 1422.836
161.450 1435.954
161.451 1449.071
161.452 1409.567
161.468 1463.893
161.479 1364.061
161.480 1377.179
161.481 1393.057
161.482 1350.868
161.497 1314.082
161.514 1332.616
161.528 1264.145
161.532 1295.449
161.542 1277.689
161.571 1201.708
161.572 1214.826
161.573 1227.943
161.577 1245.119
161.603 1167.636
161.605 1153.638
161.607 1184.560
161.633 1110.394
161.634 1123.512
161.635 1138.281
161.636 1096.635
161.663 1051.450
161.664 1064.567
161.672 1080.258
161.679 1039.056
161.694 1006.474
161.697 993.044
161.709 1022.659
161.722 978.237
161.725 964.566
161.728 949.650
161.755 903.065
161.756 916.183
161.764 933.328
161.772 890.413
161.791 858.951
161.807 874.256
161.819 832.195
161.820 845.313
161.822 818.339
161.847 804.128
161.854 789.454
161.884 775.806
161.901 762.539
161.925 741.978
161.960 720.294
161.986 704.254
162.027 685.908
162.090 665.172
162.197 647.610
162.267 628.667
162.342 609.449
162.417 592.952
162.537 579.423
162.575 562.800
162.711 559.760
162.804 572.480
162.805 582.498
162.862 600.046
162.938 617.399
162.985 632.941
163.021 649.875
163.102 663.311
163.167 683.130
163.367 679.211
163.374 662.814
163.389 643.649
163.449 625.324
163.469 609.687
163.514 593.350
163.548 576.058
163.582 556.083
163.615 532.616
163.625 509.764
163.672 489.738
163.684 471.563
163.735 457.253
163.747 442.495
163.766 426.515
163.823 404.747
163.878 384.002
163.884 368.112
163.948 350.571
163.975 332.054
164.014 317.578
164.052 303.566
164.099 290.108
164.150 276.660
164.213 260.093
164.400 242.231
164.788 239.061
165.115 223.071
165.343 207.351
165.574 194.152
165.927 184.512
166.088 171.295
166.320 158.032
166.545 145.190
166.928 136.884
167.309 128.590
167.690 122.790
168.070 117.966
168.451 112.274
168.832 107.342
169.213 104.306
169.594 102.517
169.975 100.457
170.356 99.644
170.737 98.235
171.118 97.856
171.499 97.368
171.880 97.368
172.261 96.229
172.643 96.175
173.024 97.205
173.405 97.530
173.786 96.717
174.167 97.313
174.548 97.639
174.930 97.693
175.311 97.910
175.692 98.940
176.073 98.398
176.454 99.048
176.836 100.728
177.217 100.186
177.598 100.457
177.979 100.512
178.360 102.029
178.741 101.921
179.122 101.379
179.504 101.162
179.885 101.162
180.266 101.542
180.647 102.246
181.028 101.813
181.409 101.650
181.791 101.542
182.172 102.246
182.553 101.758
182.934 101.650
183.315 101.650
183.696 101.216
184.077 101.271
184.459 101.108
184.840 100.728
185.221 99.861
185.602 99.644
185.983 98.831
186.364 98.506
186.745 97.693
187.126 97.801
187.507 96.609
187.889 97.151
188.270 95.525
188.651 95.904
189.032 95.525
189.413 94.061
189.794 93.248
190.175 93.465
190.556 91.351
190.937 91.134
191.318 90.917
191.700 89.779
192.081 89.725
192.462 89.074
192.843 88.695
193.224 87.719
193.605 86.472
193.986 86.798
194.367 86.581
194.748 85.117
195.129 84.846
195.511 83.870
195.892 84.142
196.273 83.003
196.654 82.190
197.035 82.027
197.416 81.106
197.797 81.323
198.178 80.618
198.559 80.184
198.940 78.938
199.148 78.775
200.183037270931 3.364476386036941
200.61394802603542 3.2765015400410533
201.04485878113985 3.1885266940451658
201.47554821587696 3.0125770020533764
201.90668029134866 3.0125770020533764
202.33781236682037 3.0125770020533764
203.1998551973965 2.9246021560574746
203.63098727286817 2.9246021560574746
204.06211934833988 2.9246021560574746
204.49325142381159 2.9246021560574746
204.92438349928327 2.9246021560574746
205.35551557475497 2.9246021560574746
205.78642632985938 2.836627310061587
206.21755840533106 2.836627310061587
206.64869048080277 2.836627310061587
207.07982255627445 2.836627310061587
207.51073331137889 2.7486524640656995
207.9416440664833 2.6606776180697977
208.37277614195497 2.6606776180697977
208.80390821742668 2.6606776180697977
209.23481897253112 2.57270277207391
209.6659510480028 2.57270277207391
210.0970831234745 2.57270277207391
210.52821519894619 2.57270277207391
210.9593472744179 2.57270277207391
211.3904793498896 2.57270277207391
211.82139010499398 2.4847279260780084
212.25241152028207 2.4407405030800646
212.68343293557012 2.396753080082121
213.1145650110418 2.396753080082121
213.54547576614624 2.3087782340862333
213.97660784161792 2.3087782340862333
215.70069350277015 2.132828542094444
217.8567965208632 2.3087782340862333
218.28792859633492 2.3087782340862333
218.7190606718066 2.3087782340862333
219.1501927472783 2.3087782340862333
220.4433676533261 2.2208033880903315
220.87427840843054 2.132828542094444
221.30541048390222 2.132828542094444
221.73654255937393 2.132828542094444
222.1674533144783 2.044853696098542
222.59836406958274 1.9568788501026546
223.02949614505445 1.9568788501026546
223.46062822052613 1.9568788501026546
223.89176029599784 1.9568788501026546
224.32289237146955 1.9568788501026546
224.75402444694123 1.9568788501026546
225.18515652241294 1.9568788501026546
225.61628859788462 1.9568788501026546
226.04675671225448 1.6929543121149777
226.04742067335633 1.9568788501026546
226.4778887877262 1.6929543121149777
226.90891020301422 1.648966889117034
228.20219576924566 1.604979466119076
228.63332784471737 1.604979466119076
229.06445992018905 1.604979466119076
229.92672407113247 1.604979466119076
230.78898822207586 1.604979466119076
231.65125237301925 1.604979466119076
232.08238444849096 1.604979466119076
232.94464859943434 1.604979466119076
233.37578067490605 1.604979466119076
233.80691275037773 1.604979466119076
234.23804482584944 1.604979466119076
234.66917690132115 1.604979466119076
235.10030897679283 1.604979466119076
235.53144105226454 1.604979466119076
235.96257312773622 1.604979466119076
236.39370520320793 1.604979466119076
236.39459048467708 1.9568788501026546
236.82483727867964 1.604979466119076
238.11823350509474 1.604979466119076
239.19551039285577 1.3850423511293428
240.48901727945452 1.4290297741273008
240.92014935492622 1.4290297741273008
241.38728287680962 1.458354722792592
241.7821921855023 1.341054928131399
242.10554124210609 1.341054928131399
243 1.3
244 1.25
245 1.2
246 1.15
247 1.1
248 1.05
249 1.0
250 1.0



==> plots_inkscapefigure_and_data/Fiber_Dataset.dat <==
207.635 85.609
208.932 84.941
210.768 83.810
211.694 82.911
212.772 81.856
213.301 80.648
213.883 79.529
214.597 78.472
215.377 77.393
216.995 76.286
218.309 75.197
221.595 74.226
225.857 74.002
230.103 74.390
233.756 75.286
237.022 76.151
240.869 76.994
244.909 77.877
248.755 78.740
252.796 79.579
257.036 80.188
261.274 80.885
265.514 81.513
269.751 82.225
273.990 82.907
278.230 83.497
282.473 84.015
286.715 84.548
290.957 85.104
295.203 85.465
299.450 85.819
303.697 86.200
307.944 86.535
312.192 86.844
316.440 87.163
320.686 87.552
324.932 87.952
329.180 88.241
333.431 88.439
337.678 88.785
341.920 89.326
346.166 89.741
350.413 90.076
354.660 90.426
358.906 90.834
363.152 91.226
367.398 91.607
371.647 91.858
375.894 92.204
380.141 92.577
384.391 92.817
388.643 92.981
392.894 93.168
397.144 93.392
401.396 93.575
405.649 93.689
409.903 93.773
414.155 93.944
418.404 94.188
422.657 94.344
426.907 94.550
431.158 94.778
435.410 94.923
439.665 94.968
443.922 94.938
448.185 94.683
452.450 94.355
456.707 94.295
460.964 94.295
465.220 94.298
469.474 94.367
473.728 94.462
477.976 94.786
482.226 95.022
486.476 95.231
490.723 95.578
494.981 95.532
499.245 95.227
503.501 95.243
507.755 95.326
512.010 95.372
516.263 95.467
520.516 95.589
524.772 95.631
529.027 95.654
533.280 95.764
537.535 95.837
541.792 95.802
546.047 95.840
550.301 95.920
554.557 95.928
558.814 95.890
563.071 95.863
567.325 95.943
571.580 96.012
575.837 95.989
580.093 95.970
584.350 95.939
588.607 95.916
592.863 95.928
597.119 95.928
601.376 95.897
605.633 95.886
609.890 95.863
614.145 95.901
618.400 95.943
622.656 95.943
626.913 95.909
631.170 95.886
635.428 95.806
639.687 95.718
643.943 95.718
648.199 95.718
652.455 95.745
656.710 95.760
660.967 95.760
665.224 95.703
669.482 95.639
673.741 95.524
677.999 95.467
682.258 95.364
686.515 95.334
690.773 95.284
695.032 95.178
699.289 95.132
703.545 95.121
707.807 94.927
712.078 94.340
716.357 93.491
720.628 92.932
724.883 92.954
729.132 93.228
733.379 93.586
737.624 94.028
741.875 94.218
746.130 94.253
750.386 94.268
754.641 94.310
758.894 94.432
763.146 94.580
767.401 94.630
771.659 94.592
775.918 94.481
780.178 94.333
784.436 94.249
788.693 94.230
792.949 94.237
797.205 94.253
801.461 94.245
805.719 94.161
809.974 94.222
814.227 94.344
818.482 94.397
822.736 94.462
826.992 94.477
831.249 94.470
835.500 94.641
839.752 94.797
844.008 94.812
848.264 94.839
852.516 95.007
856.769 95.109
861.027 95.026
865.294 94.637
869.564 94.089
873.835 93.541
878.090 93.579
882.333 94.104
886.571 94.782
890.812 95.368
895.064 95.536
899.319 95.581
903.576 95.532
907.836 95.410
912.106 94.873
915.610 94.031
918.149 93.122
920.497 92.131
922.651 91.120
923.670 90.232
925.019 89.374
926.206 88.375
927.393 87.384
928.065 86.330
928.605 85.407
929.280 84.271
929.759 83.231
930.571 82.101
930.916 80.900
931.454 80.055
931.864 79.192
932.276 78.221
932.655 76.877
933.115 75.741
933.466 74.663
934.097 73.354
934.243 72.070
934.785 71.076
935.201 69.976
935.489 68.817
935.957 67.370
936.304 65.864
936.891 64.554
937.538 63.082
937.731 62.038
938.337 61.055
938.748 60.148
939.466 59.121
941.202 57.936
944.406 58.333
945.534 59.564
946.343 60.713
947.088 61.795
947.771 62.809
948.600 63.964
949.392 65.554
949.992 66.620
950.735 67.816
951.513 69.297
952.426 70.782
953.115 71.906
953.691 73.111
954.432 74.359
955.239 75.553
955.921 76.629
956.664 77.794
957.474 78.883
958.321 79.924
959.177 81.030
960.164 82.031
960.973 83.140
961.914 84.168
963.049 85.144
964.348 86.182
965.512 87.112
966.521 87.992
968.125 88.892
969.886 89.989
971.989 90.972
974.287 91.845
976.779 92.745
980.043 93.658
984.084 94.508
988.323 95.178
992.563 95.760
996.803 96.381
1001.051 96.697
1005.304 96.823
1009.555 97.009
1013.808 97.154
1018.063 97.188
1022.319 97.196
1026.574 97.241
1030.824 97.489
1035.076 97.656
1039.339 97.386
1043.601 97.161
1046.882 97.450


==> plots_inkscapefigure_and_data/LXe.dat <==
137.058 28.691
137.394 28.596
137.731 28.500
138.068 28.404
138.405 28.308
138.742 28.212
139.079 28.117
139.416 28.021
139.753 27.925
140.089 27.829
140.258 -4.489
140.426 27.733
140.763 27.638
141.100 27.542
141.268 -0.167
141.437 27.446
141.605 -0.263
141.774 18.130
142.139 11.879
142.363 -0.478
142.448 17.938
142.784 17.843
142.784 -9.818
143.037 -0.670
143.149 26.959
143.374 -0.765
143.458 17.651
143.795 8.335
144.132 45.120
144.132 8.239
144.469 8.143
144.637 44.976
144.834 11.113
145.143 7.952
145.479 7.856
145.816 7.760
146.153 7.664
146.490 7.569
146.827 7.473
147.164 7.377
147.501 7.281
147.838 7.185
148.174 7.090
148.539 10.059
148.764 -20.739
148.876 9.964
149.101 -11.614
149.185 25.243
149.522 25.147
149.690 -7.172
149.859 25.051
150.196 24.955
150.533 24.860
150.869 24.764
151.206 43.108
151.206 15.448
151.543 43.013
151.880 42.917
152.133 33.625
152.217 61.261
152.582 64.231
152.891 97.951
152.891 70.290
153.143 88.659
153.256 116.287
153.564 134.640
153.564 106.979
153.817 134.568
153.929 171.417
154.154 189.793
154.154 162.133
154.266 226.642
154.491 235.799
154.575 300.316
154.575 263.435
154.744 327.929
154.772 374.022
154.912 466.184
154.912 429.303
154.996 392.398
155.108 503.009
155.249 549.070
155.277 595.163
155.333 512.165
155.417 687.325
155.417 650.444
155.502 613.540
155.586 714.938
155.614 761.031
155.754 843.973
155.754 807.092
155.782 890.066
155.838 770.187
156.007 899.222
156.091 1000.620
156.091 963.740
156.091 926.859
156.259 1101.995
156.259 1065.114
156.259 1028.233
156.288 1148.088
156.512 1129.584
156.596 1277.083
156.596 1240.202
156.596 1203.321
156.596 1166.440
156.849 1249.350
156.933 1272.377
156.961 1313.860
157.102 1359.921
157.130 1406.014
157.186 1313.796
157.186 1276.915
157.439 1479.688
157.439 1442.807
157.439 1405.926
157.775 1534.913
157.775 1498.032
157.775 1465.762
157.944 1608.627
157.944 1571.746
158.028 1544.062
158.140 1645.452
158.281 1691.513
158.309 1737.606
158.449 1792.887
158.449 1654.584
158.618 1829.720
158.618 1755.959
158.618 1719.078
158.618 1686.807
158.814 1792.784
158.870 1737.446
158.954 1958.707
158.954 1921.827
158.954 1884.946
158.954 1848.065
159.039 1820.380
159.207 1958.635
159.207 1921.755
159.207 1894.094
159.319 1995.484
159.488 2050.758
159.544 2004.641
159.628 2106.039
159.712 2069.134
159.825 2142.864
159.993 2198.137
160.049 2152.020
160.134 2244.198
160.162 2290.291
160.218 2207.294
160.386 2271.787
160.386 2234.906
160.470 2382.406
160.470 2345.525
160.470 2308.644
160.639 2483.780
160.639 2446.899
160.639 2410.018
160.667 2529.873
160.723 2373.114
160.835 2585.146
160.892 2539.029
160.976 2677.308
160.976 2640.428
161.060 2603.523
161.144 2778.683
161.144 2741.802
161.144 2704.921
161.172 2824.776
161.313 2880.057
161.397 2843.152
161.481 3055.193
161.481 3018.312
161.481 2981.431
161.481 2944.551
161.481 2907.670
161.734 2999.800
161.818 3101.198
161.818 3064.317
161.818 3032.047
161.986 3128.811
162.014 3174.904
162.155 3267.066
162.155 3230.185
162.239 3193.281
162.323 3368.440
162.323 3331.560
162.323 3294.679
162.351 3414.534
162.492 3469.815
162.576 3432.910
162.660 3691.052
162.660 3654.171
162.660 3617.290
162.660 3580.409
162.660 3543.529
162.660 3506.648
162.744 3478.963
162.829 3718.665
162.857 3764.758
162.913 3681.760
162.997 3884.580
162.997 3847.699
162.997 3810.819
163.025 3930.673
163.081 3773.914
163.165 4050.496
163.165 4013.615
163.165 3976.734
163.194 4096.589
163.250 3856.848
163.334 3884.484
163.362 3930.578
163.418 4059.644
163.418 4022.764
163.418 3985.883
163.502 4087.281
163.530 4133.374
163.671 4216.316
163.671 4179.435
163.699 4262.409
163.755 4142.530
163.839 4428.333
163.839 4391.452
163.839 4354.571
163.839 4317.690
163.923 4280.786
163.923 4253.125
164.008 4492.826
164.008 4455.946
164.036 4538.919
164.176 4584.980
164.204 4631.073
164.260 4548.076
164.345 4760.116
164.345 4723.236
164.345 4686.355
164.429 4649.450
164.513 4796.949
164.597 4760.045
164.681 4870.663
164.681 4833.782
164.766 4796.877
164.850 5055.019
164.850 5018.138
164.850 4981.258
164.850 4944.377
164.850 4907.496
164.934 4879.811
165.187 5165.566
165.187 5128.685
165.187 5091.804
165.187 5054.923
165.355 5340.702
165.355 5303.821
165.355 5266.940
165.355 5230.059
165.355 5193.179
165.383 5386.795
165.439 5156.274
165.608 5377.511
165.692 5552.671
165.692 5515.790
165.692 5478.909
165.692 5442.028
165.692 5409.758
165.860 5589.504
166.029 5653.997
166.029 5617.116
166.029 5561.795
166.057 5700.090
166.225 5755.364
166.282 5700.026
166.282 5663.146
166.366 5995.049
166.366 5958.168
166.366 5921.287
166.366 5884.406
166.366 5847.526
166.366 5810.645
166.450 5736.859
166.562 5773.708
166.618 5902.775
166.618 5865.894
166.618 5829.013
166.703 5967.292
166.703 5935.022
166.731 6013.386
166.871 6142.428
166.871 6105.548
166.871 6068.667
166.955 6031.762
166.955 6004.101
167.040 6170.041
167.068 6216.134
167.292 6234.511
167.292 6206.850
167.376 6299.028
167.376 6262.147
167.404 6345.121
167.629 6354.278
167.713 6492.557
167.713 6455.676
167.713 6418.795
167.713 6381.914
167.882 6520.169
167.910 6566.262
168.050 6621.544
168.134 6584.639
168.219 6649.156
168.247 6695.249
168.415 6750.523
168.471 6704.406
168.555 6796.584
168.584 6842.677
168.640 6759.679
168.724 6934.839
168.724 6897.958
168.808 6861.053
168.808 6833.393
168.920 6971.664
169.061 7017.725
169.089 7063.818
169.145 6980.820
169.257 7119.091
169.313 7072.974
169.426 7174.365
169.566 7137.444
169.650 7174.301
169.735 7211.158
169.903 7284.871
169.903 7247.991
170.071 7349.365
170.071 7312.484
170.071 7229.502
170.240 7266.335
170.324 7413.835
170.324 7229.431
170.324 7201.770
170.408 7376.930
170.408 7340.049
170.408 7303.168
170.493 7266.263
170.745 7395.274
170.745 7358.394
170.745 7326.123
170.829 7432.131
171.082 7358.298
171.082 7330.637
171.250 7422.791
171.250 7385.911
171.279 7468.884
171.419 7514.945
171.587 7422.696
171.615 7468.789
171.924 7422.600
171.924 7390.329
172.261 7422.504
172.261 7385.623
172.261 7348.742
172.289 7468.597
172.514 7450.093
172.514 7311.790
172.598 7403.968
172.598 7367.087
172.598 7330.206
172.851 7376.235
172.935 7330.110
172.935 7293.230
172.935 7256.349
173.188 7357.699
173.188 7256.277
173.272 7311.574
173.272 7274.693
173.440 7228.544
173.609 7205.446
173.637 7265.369
173.777 7311.430
173.777 7136.247
173.805 7357.523
173.805 7173.119
173.946 7219.181
173.974 7265.274
174.030 7320.579
174.030 7173.056
174.198 7265.210
174.198 7200.668
174.282 7219.085
174.367 7071.538
174.451 7126.835
174.451 7089.954
174.479 7172.928
174.535 6942.407
174.619 6997.704
174.619 6960.823
174.647 7043.797
174.788 6868.573
174.816 6914.666
174.872 6822.448
174.956 6969.948
175.125 6886.918
175.153 6933.011
175.293 6840.769
175.293 6803.888
175.293 6767.007
175.293 6730.127
175.293 6693.246
175.377 6951.388
175.377 6914.507
175.461 6868.382
175.546 6822.257
175.546 6785.376
175.630 6748.471
175.630 6711.590
175.630 6674.710
175.798 6591.680
175.826 6637.773
175.883 6729.959
175.883 6693.078
176.051 6656.149
176.051 6619.269
176.135 6582.364
176.135 6545.483
176.135 6508.602
176.135 6476.332
176.304 6434.793
176.304 6402.522
176.388 6471.650
176.472 6360.983
176.472 6324.102
176.556 6397.840
176.641 6241.073
176.669 6287.166
176.809 6194.924
176.809 6158.043
176.809 6125.772
176.893 6231.781
176.977 6084.233
176.977 6047.353
177.062 6121.090
177.314 6038.037
177.314 6001.156
177.314 5964.275
177.483 5922.736
177.567 5954.983
177.651 5881.197
177.651 5844.317
177.651 5807.436
177.651 5770.555
177.651 5738.284
177.735 5918.054
177.820 5701.355
177.904 5733.602
177.988 5659.817
177.988 5622.936
177.988 5586.055
178.072 5696.674
178.156 5503.025
178.156 5466.144
178.156 5429.264
178.185 5549.118
178.325 5383.115
178.325 5350.844
178.409 5419.972
178.493 5309.305
178.493 5272.424
178.493 5240.154
178.578 5383.043
178.578 5346.162
178.662 5198.615
178.662 5161.734
178.662 5124.853
178.662 5087.972
178.746 5235.472
178.830 5004.943
178.830 4968.062
178.830 4940.401
178.858 5051.036
179.083 5050.972
179.083 5014.091
179.167 4967.966
179.167 4931.085
179.167 4894.205
179.167 4857.324
179.336 4811.175
179.336 4774.294
179.420 4848.032
179.504 4751.196
179.588 4792.663
179.672 4718.877
179.672 4681.996
179.672 4645.115
179.672 4612.845
179.757 4755.734
179.841 4571.306
179.841 4534.425
179.841 4497.544
179.925 4608.163
180.009 4465.226
180.178 4488.228
180.178 4377.586
180.178 4340.705
180.206 4423.679
180.346 4294.556
180.346 4257.675
180.346 4220.794
180.346 4183.914
180.430 4331.413
180.515 4100.884
180.543 4146.977
180.683 4008.634
180.683 3971.753
180.711 4054.727
180.767 4110.032
180.936 3787.277
181.020 3953.217
181.020 3916.336
181.020 3879.455
181.020 3842.574
181.020 3805.694
181.104 3695.027
181.188 3713.444
181.216 3759.537
181.273 3602.777
181.357 3621.194
181.385 3667.287
181.525 3528.944
181.525 3492.063
181.553 3575.037
181.694 3445.914
181.778 3482.771
181.862 3362.884
181.862 3326.004
181.890 3408.977
182.031 3169.212
182.059 3279.847
182.115 3372.033
182.283 3206.021
182.367 3021.593
182.704 2901.635
182.873 2744.843
182.957 2643.397
183.041 2661.814
183.238 2615.657
183.378 2560.296
183.462 2495.730
183.575 2523.359
183.715 2348.135
183.743 2467.990
183.883 2232.835
183.968 2338.843
184.052 2085.264
184.136 2228.153
184.248 2043.717
184.304 2099.022
184.389 1956.085
184.473 2025.213
184.557 1882.275
184.641 1951.403
184.726 1803.856
184.810 1739.290
184.922 1766.919
184.978 1647.041
185.062 1665.457
185.091 1711.550
185.315 1674.605
185.399 1563.939
185.568 1480.909
185.596 1527.002
185.652 1582.308
185.736 1448.591
185.820 1490.058
185.905 1416.272
185.989 1314.826
186.073 1333.242
186.101 1379.335
186.242 1240.992
186.270 1287.085
186.494 1250.141
186.578 1176.355
186.663 1111.790
186.775 1139.418
186.915 1047.177
186.999 1120.914
187.084 977.977
187.168 1047.105
187.421 927.170
187.589 848.751
187.673 917.878
187.757 811.822
187.926 784.113
188.094 714.914
188.122 751.787
188.347 687.181
188.431 705.598
188.628 659.441
188.768 608.690
188.937 631.693
189.105 548.663
189.442 507.076
189.779 437.829
190.116 446.953
190.116 410.072
190.284 373.144
190.452 391.536
190.649 348.453
190.958 336.071
190.958 308.411
191.295 308.315
191.295 276.044
191.547 308.243
191.632 271.338
191.968 262.022
191.968 229.752
192.221 206.629
192.305 225.046
192.558 188.093
192.642 206.510
192.979 197.194
192.979 169.533
193.232 151.021
193.316 169.437
193.653 160.121
193.653 127.850
193.990 141.585
193.990 113.924
194.327 132.269
194.327 104.608
194.663 122.953
194.663 90.682
195.000 104.417
195.000 76.756
195.253 76.684
195.337 95.101
195.590 58.148
195.674 76.565
196.011 67.249
196.179 44.150
196.348 76.373
196.516 44.054
196.853 48.569
197.190 48.473
197.358 20.764
197.527 39.157
197.864 29.841
198.201 29.745
198.538 29.649
198.874 29.553
199.211 29.458
199.380 6.359
199.548 38.582
199.717 10.874


==> plots_inkscapefigure_and_data/MgF2_window_Dataset.dat <==
120.854 10.0
130.374 50.295
130.632 61.678
139.279 72.633
153.970 80.035
173.294 84.872
192.834 87.395
212.435 89.256
232.150 89.905
251.895 90.223
271.569 91.306
291.271 92.082
310.987 92.721
330.752 92.819
350.498 93.137
370.243 93.455
389.967 93.994
409.733 94.092
429.509 94.080
449.234 94.618
469.000 94.716
488.776 94.704
508.552 94.692
528.317 94.790
548.083 94.887
567.828 95.206
587.604 95.193
607.370 95.291
627.146 95.279
646.922 95.267
666.698 95.254
686.453 95.463
706.188 95.891
725.964 95.879
745.740 95.866
765.516 95.854
785.251 96.283
805.007 96.491
824.783 96.478
844.559 96.466
864.335 96.454
884.111 96.441
903.876 96.539
923.663 96.417
943.439 96.404
963.204 96.502
982.970 96.600
1002.767 96.367
1022.543 96.355
1042.319 96.343
1062.095 96.330
1081.871 96.318
1101.647 96.306
1121.423 96.294
1141.199 96.281
1160.975 96.269
1180.751 96.257
1200.526 96.244
1220.302 96.232
1240.078 96.220
1259.854 96.207
1279.630 96.195
1299.406 96.183
1319.182 96.170
1338.958 96.158
1358.734 96.146
1378.500 96.244
1398.276 96.231
1418.062 96.109
1437.838 96.096
1457.614 96.084
1477.390 96.072
1497.166 96.059
1516.942 96.047
1536.718 96.035
1556.484 96.133
1576.260 96.120
1596.036 96.108
1615.822 95.985
1635.598 95.973
1655.374 95.961
1675.150 95.949
1694.957 95.606
1714.764 95.263
1734.540 95.250
1754.367 94.687
1774.164 94.454
1794.032 93.450
1813.849 92.997
1833.707 92.103
1853.627 90.548
1873.588 88.552
1893.682 85.123
1913.848 80.922
1934.073 76.092
1947.971 68.421
1961.857 60.875
1978.023 52.450
1989.795 44.012
1994.978 39.877
1998.024 35.691
2009.340 28.792
2018.150 22.671
2038.640 14.993
2045.642 10.586


==> plots_inkscapefigure_and_data/QE_R8778.dat <==
165.457 19.794
165.850 20.889
165.862 20.413
166.258 21.366
166.919 21.785
167.353 22.318
167.761 22.795
168.301 23.604
168.309 23.271
168.464 24.264
169.112 24.724
169.278 25.285
170.198 26.073
170.994 26.700
172.945 27.285
175.446 27.938
178.551 28.407
182.446 28.413
183.717 27.908
185.268 27.356
186.961 26.752
188.290 26.144
189.648 25.498
190.669 24.943
192.193 24.347
193.213 23.799
194.857 23.224
197.152 22.522
198.462 21.882
200.537 21.310
203.188 20.738
205.717 20.245
207.722 19.712
210.295 19.266
213.857 19.004
215.264 18.662
219.181 18.558
221.825 18.276
225.899 18.303
230.094 18.311
234.288 18.358
238.616 18.633
242.660 19.061
246.846 19.422
251.033 19.745
255.221 20.049
259.409 20.325
263.596 20.628
267.784 20.942
271.972 21.208
276.162 21.397
280.351 21.644
284.538 21.958
288.605 22.290
292.907 22.813
296.774 23.366
299.592 23.923
302.217 24.417
305.441 24.878
309.628 25.220
313.817 25.467
318.011 25.475
322.204 25.551
326.397 25.635
330.591 25.663
334.786 25.662
338.980 25.718
343.172 25.813
347.364 25.936
351.554 26.144
355.744 26.353
359.934 26.542
364.125 26.694
368.322 26.607
372.519 26.521
376.717 26.377
380.915 26.242
385.111 26.222
389.306 26.221
393.501 26.220
397.696 26.191
401.895 26.018
406.095 25.808
410.295 25.597
414.496 25.348
418.700 24.985
422.904 24.584
427.108 24.221
431.312 23.858
435.377 23.447
439.722 23.037
442.968 22.595
447.294 22.158
450.663 21.616
454.030 21.138
457.278 20.672
459.927 20.162
462.456 19.685
464.985 19.192
467.633 18.717
470.880 18.246
474.248 17.745
477.755 17.292
481.169 16.825
484.515 16.490
487.902 15.966
491.247 15.631
495.284 15.230
498.126 14.786
501.655 14.482
504.061 14.087
507.544 13.814
509.591 13.406
512.119 12.972
514.647 12.495
517.176 12.023
518.866 11.518
520.556 11.012
522.246 10.535
523.935 10.058
525.625 9.582
527.314 9.105
529.845 8.529
532.379 7.862
534.911 7.242
537.561 6.701
540.689 6.197
543.458 5.679
546.583 5.324
550.550 4.847
552.874 4.570
556.796 4.296
560.999 3.933
565.203 3.579
569.407 3.216
573.609 2.901
577.812 2.576
582.014 2.298
586.215 2.021
590.416 1.782
594.617 1.543
598.817 1.332
603.016 1.150
607.214 1.006
611.413 0.862
615.610 0.766
619.806 0.689
624.003 0.640
628.198 0.611
632.394 0.581
636.591 0.466
640.787 0.436
644.982 0.435
649.178 0.387
653.373 0.386
657.568 0.385
661.344 0.360


==> plots_inkscapefigure_and_data/QE_R8778_old.dat <==
164.200 19.746
164.334 19.984
165.008 21.032
165.012 20.842
165.017 20.651
165.021 20.461
165.026 20.270
165.823 21.985
165.828 21.794
165.833 21.604
165.837 21.413
165.842 21.223
165.870 20.079
165.874 19.889
165.879 19.698
166.645 22.699
166.649 22.509
166.654 22.318
166.659 22.128
166.691 20.794
166.696 20.603
166.701 20.413
166.705 20.246
166.779 22.938
166.825 21.032
167.449 24.129
167.454 23.938
167.458 23.747
167.463 23.557
167.468 23.366
167.472 23.176
167.509 21.651
167.514 21.461
167.518 21.294
167.583 24.367
167.643 21.889
168.257 25.415
168.266 25.034
168.270 24.843
168.275 24.652
168.317 22.937
168.322 22.747
168.326 22.556
168.331 22.366
168.335 22.199
168.732 23.128
169.083 25.939
169.087 25.748
169.092 25.557
169.125 24.223
169.129 24.033
169.134 23.842
169.138 23.652
169.143 23.461
169.148 23.271
169.217 26.177
169.259 24.462
169.904 26.653
169.909 26.462
169.937 25.319
169.941 25.128
169.946 24.938
169.951 24.747
170.352 25.510
170.374 24.604
170.740 26.796
170.758 26.034
170.763 25.843
170.767 25.676
170.874 27.034
170.892 26.272
171.566 27.320
171.585 26.557
171.999 26.748
172.007 26.414
172.415 26.891
172.540 27.510
172.549 27.129
173.666 27.224
173.669 27.081
174.067 27.986
174.071 27.796
174.076 27.605
174.081 27.414
174.901 28.176
175.334 27.605
175.750 27.771
175.884 27.986
176.716 28.271
177.421 28.057
177.548 28.557
178.254 28.271
178.677 28.128
179.084 28.652
179.089 28.461
180.762 28.652
180.767 28.461
181.610 28.294
182.038 27.937
182.441 28.604
182.446 28.413
182.594 28.079
183.300 27.793
183.706 28.365
184.130 28.174
184.134 27.984
184.144 27.603
184.148 27.436
185.118 27.793
185.132 27.221
185.422 26.792
185.964 27.507
185.978 26.935
186.690 26.411
186.810 27.221
186.824 26.649
187.118 26.030
187.656 26.935
187.674 26.173
188.362 26.649
188.366 26.458
188.380 25.887
188.385 25.696
189.210 26.267
189.215 26.077
189.229 25.505
189.233 25.315
190.058 25.886
190.063 25.696
190.077 25.124
190.081 24.933
190.907 25.505
190.911 25.314
190.925 24.743
190.930 24.552
190.934 24.385
191.755 25.123
191.759 24.933
191.778 24.171
192.603 24.742
192.608 24.552
192.612 24.361
192.622 23.980
192.626 23.789
193.456 24.170
193.470 23.599
193.475 23.408
193.871 24.361
194.300 23.979
194.304 23.789
194.318 23.217
194.322 23.050
195.148 23.598
195.153 23.408
195.166 22.860
195.594 22.502
196.002 22.979
196.136 23.217
196.150 22.645
196.862 22.121
196.996 22.359
197.259 23.026
197.685 22.788
197.689 22.597
197.846 21.882
198.534 22.359
198.539 22.168
198.553 21.596
198.557 21.430
199.388 21.739
199.522 21.977
199.540 21.247
200.233 21.501
200.648 21.691
201.076 21.310
201.081 21.119
201.085 20.953
201.491 21.500
201.929 20.738
202.335 21.310
202.759 21.119
202.764 20.928
202.773 20.547
203.607 20.738
203.617 20.356
204.022 20.928
204.451 20.547
204.460 20.166
205.286 20.690
205.434 20.356
205.444 19.975
206.149 19.713
206.971 20.403
206.976 20.213
206.981 20.022
206.985 19.832
207.830 19.593
207.834 19.426
208.656 20.117
208.661 19.927
208.666 19.736
208.817 19.244
209.510 19.498
209.921 19.879
210.345 19.688
210.354 19.307
210.358 19.140
211.328 19.497
211.341 18.957
212.034 19.211
212.870 19.354
212.883 18.806
213.018 19.020
214.555 19.068
214.559 18.877
214.564 18.686
216.235 18.972
216.240 18.781
216.244 18.591
217.918 18.781
217.922 18.590
217.926 18.447
219.597 18.733
219.601 18.542
219.606 18.352
220.449 18.185
221.276 18.685
221.280 18.494
221.285 18.304
222.128 18.137
222.958 18.494
222.963 18.303
223.807 18.113
224.638 18.446
224.642 18.255
225.485 18.112
226.315 18.446
226.320 18.255
227.163 18.112
227.993 18.445
227.998 18.255
228.841 18.111
229.671 18.445
229.676 18.254
230.519 18.111
231.349 18.444
231.354 18.254
233.027 18.444
233.032 18.253
234.705 18.444
234.710 18.253
235.970 18.205
236.386 18.324
236.521 18.538
237.643 18.395
238.059 18.514
238.194 18.729
239.727 18.919
239.732 18.728
239.736 18.562
240.992 18.680
241.408 18.799
241.543 19.014
242.665 18.871
243.082 18.990
243.216 19.204
244.338 19.061
244.750 19.394
244.754 19.204
246.014 19.156
246.431 19.275
246.565 19.489
248.106 19.370
248.241 19.584
249.363 19.441
249.774 19.774
249.779 19.584
251.039 19.536
251.455 19.655
251.590 19.869
253.131 19.750
253.265 19.964
254.387 19.821
254.799 20.154
254.803 19.964
256.063 19.916
256.474 20.249
256.479 20.058
257.739 20.010
258.150 20.344
258.155 20.153
259.831 20.224
259.966 20.439
261.507 20.319
261.641 20.534
262.763 20.390
263.175 20.724
263.179 20.533
264.439 20.485
264.855 20.604
264.990 20.819
266.531 20.699
266.666 20.914
267.788 20.770
268.199 21.104
268.204 20.913
269.463 20.865
269.875 21.199
269.879 21.008
271.550 21.294
271.555 21.103
272.815 21.055
273.226 21.389
273.231 21.198
274.489 21.198
275.044 21.388
276.585 21.269
276.719 21.483
278.261 21.364
278.395 21.578
279.936 21.458
280.071 21.673
281.193 21.530
281.604 21.863
281.609 21.672
282.868 21.625
283.285 21.744
283.420 21.958
284.961 21.838
285.095 22.053
286.217 21.910
286.634 22.029
286.769 22.243
287.892 22.052
288.308 22.195
288.442 22.433
289.564 22.290
289.981 22.409
290.115 22.623
291.236 22.528
291.652 22.671
291.786 22.909
292.909 22.718
293.325 22.861
293.459 23.099
294.993 23.289
294.998 23.099
295.002 22.932
295.827 23.480
296.256 23.098
296.801 23.670
296.810 23.305
297.927 23.384
298.338 23.717
298.342 23.550
298.472 23.955
299.597 23.717
300.004 24.241
300.008 24.050
300.013 23.860
300.978 24.431
301.268 24.002
301.684 24.145
302.515 24.479
302.519 24.312
302.649 24.717
304.182 24.907
304.187 24.716
304.191 24.550
305.446 24.668
305.863 24.787
305.998 25.002
307.120 24.859
307.531 25.192
307.536 25.001
308.795 24.954
309.212 25.073
309.347 25.287
310.888 25.167
311.022 25.382
312.144 25.239
312.556 25.572
312.560 25.381
314.234 25.572
314.238 25.381
315.912 25.571
315.916 25.381
317.590 25.571
317.594 25.380
319.267 25.570
319.272 25.380
320.531 25.380
321.085 25.570
322.621 25.665
322.626 25.474
324.299 25.665
324.304 25.474
325.561 25.521
326.117 25.664
327.653 25.759
327.657 25.569
329.331 25.759
329.335 25.568
331.009 25.758
331.013 25.568
332.686 25.758
332.691 25.567
334.364 25.758
334.369 25.567
336.042 25.757
336.047 25.567
337.720 25.757
337.725 25.566
339.396 25.852
339.401 25.661
341.074 25.851
341.079 25.661
342.337 25.660
342.892 25.851
344.427 25.946
344.432 25.755
346.111 25.731
346.245 25.945
347.781 26.040
347.786 25.850
349.457 26.135
349.461 25.945
351.132 26.230
351.137 26.040
352.397 25.992
352.808 26.325
352.813 26.134
354.072 26.086
354.484 26.420
354.488 26.229
355.747 26.229
356.301 26.419
357.842 26.300
357.977 26.514
359.513 26.609
359.517 26.419
361.188 26.704
361.193 26.514
362.453 26.466
362.864 26.799
362.869 26.609
364.542 26.799
364.547 26.608
366.221 26.751
366.226 26.560
367.900 26.703
367.905 26.512
369.578 26.702
369.583 26.512
371.257 26.654
371.262 26.464
372.936 26.606
372.941 26.416
374.203 26.272
374.615 26.558
374.620 26.368
376.295 26.510
376.299 26.320
377.975 26.414
377.980 26.224
379.654 26.366
379.659 26.176
381.333 26.318
381.338 26.128
383.011 26.318
383.016 26.127
384.689 26.318
384.694 26.127
386.367 26.317
386.372 26.127
388.045 26.317
388.050 26.126
389.723 26.316
389.728 26.126
391.401 26.316
391.405 26.126
393.079 26.316
393.083 26.125
394.757 26.315
394.761 26.125
396.435 26.315
396.439 26.124
398.113 26.315
398.117 26.124
398.959 26.005
399.793 26.219
400.776 26.028
402.312 26.123
402.317 25.932
403.159 25.813
403.992 26.027
404.420 25.694
404.976 25.837
406.513 25.884
406.517 25.693
408.192 25.836
408.197 25.645
409.038 25.526
409.872 25.740
410.300 25.407
410.856 25.549
411.980 25.311
412.393 25.597
412.397 25.406
413.660 25.215
414.073 25.501
414.078 25.310
415.753 25.405
415.758 25.215
415.761 25.072
417.436 25.214
417.440 25.024
417.444 24.881
419.116 25.119
419.121 24.928
419.124 24.785
420.799 24.928
420.803 24.737
420.807 24.594
422.481 24.737
422.486 24.546
422.489 24.403
424.162 24.641
424.166 24.450
424.170 24.308
425.844 24.450
425.849 24.259
425.852 24.117
427.524 24.354
427.529 24.164
427.533 24.021
429.207 24.163
429.212 23.973
429.215 23.830
430.887 24.068
430.892 23.877
430.895 23.734
432.570 23.877
432.575 23.686
432.578 23.543
434.251 23.733
434.256 23.543
434.260 23.376
435.933 23.590
435.937 23.400
435.941 23.257
437.615 23.399
437.620 23.209
437.623 23.066
439.298 23.208
439.303 23.018
439.306 22.875
440.979 23.065
440.984 22.874
440.988 22.708
442.661 22.922
442.665 22.731
442.670 22.540
444.346 22.635
444.350 22.445
444.354 22.302
446.028 22.444
446.033 22.254
446.036 22.111
447.711 22.253
447.716 22.063
447.719 21.920
449.394 22.063
449.398 21.872
449.403 21.681
451.076 21.872
451.081 21.681
451.085 21.490
451.930 21.276
452.761 21.585
452.766 21.395
453.750 21.156
454.444 21.394
455.288 21.156
455.293 20.965
455.297 20.799
456.970 21.013
456.975 20.822
456.979 20.631
456.983 20.489
458.247 20.250
458.655 20.726
458.659 20.536
458.664 20.345
459.509 20.107
459.919 20.488
460.343 20.297
460.353 19.916
461.194 19.797
461.327 20.106
462.037 19.630
462.448 20.011
462.872 19.820
462.881 19.439
463.723 19.320
463.855 19.629
464.566 19.153
464.976 19.534
465.400 19.343
465.410 18.962
466.244 19.152
466.253 18.795
467.227 18.962
467.938 18.485
468.073 18.676
468.346 18.961
469.610 18.723
469.615 18.532
469.620 18.342
470.603 18.135
470.872 18.580
471.296 18.389
472.146 17.960
472.280 18.198
473.130 17.753
473.398 18.198
473.823 18.007
474.672 17.578
474.806 17.816
475.925 17.816
476.349 17.626
476.353 17.435
477.336 17.276
478.030 17.482
478.881 17.006
479.015 17.244
480.554 17.196
480.559 17.005
480.563 16.815
482.237 17.005
482.241 16.814
482.246 16.624
483.499 16.862
483.923 16.671
483.928 16.480
484.910 16.321
485.604 16.528
486.455 16.051
486.589 16.289
488.128 16.241
488.133 16.051
488.137 15.860
489.811 16.050
489.815 15.860
489.820 15.669
491.496 15.764
491.500 15.573
491.504 15.430
493.178 15.573
493.183 15.382
493.186 15.240
494.861 15.382
494.866 15.192
494.869 15.049
496.541 15.286
496.546 15.096
496.550 14.905
498.224 15.095
498.228 14.905
498.233 14.714
499.906 14.904
499.911 14.714
499.916 14.523
501.589 14.714
501.594 14.523
501.598 14.332
503.272 14.523
503.276 14.332
503.281 14.141
504.954 14.332
504.959 14.141
504.963 13.950
506.637 14.141
506.641 13.950
506.646 13.760
508.319 13.950
508.324 13.759
508.329 13.569
509.172 13.402
509.581 13.806
510.005 13.616
510.015 13.235
510.849 13.425
510.858 13.044
511.700 12.925
511.833 13.234
512.543 12.758
512.954 13.139
513.378 12.948
513.387 12.567
514.229 12.448
514.361 12.757
515.072 12.281
515.482 12.662
515.906 12.471
515.915 12.090
516.750 12.280
516.759 11.899
517.187 11.566
517.733 12.089
517.743 11.708
518.449 11.422
518.854 11.994
518.876 11.089
519.280 11.756
519.284 11.565
519.432 11.232
520.138 10.946
520.544 11.517
520.566 10.612
520.969 11.279
520.974 11.088
521.122 10.755
521.828 10.469
522.233 11.040
522.255 10.135
522.659 10.802
522.663 10.611
522.811 10.278
523.517 9.992
523.923 10.563
523.945 9.658
524.348 10.325
524.353 10.135
524.501 9.801
525.207 9.515
525.613 10.087
525.635 9.181
526.038 9.848
526.042 9.658
526.190 9.324
526.897 9.038
527.302 9.610
527.727 9.372
527.732 9.181
527.880 8.847
528.586 8.561
528.992 9.133
529.416 8.942
529.420 8.752
529.430 8.371
530.404 8.561
530.413 8.180
531.119 7.894
531.525 8.465
531.949 8.275
531.954 8.084
531.963 7.703
532.937 7.893
532.946 7.512
533.652 7.250
534.058 7.798
534.482 7.607
534.487 7.417
534.496 7.059
535.470 7.226
536.181 6.749
536.316 6.940
536.589 7.226
537.853 6.987
537.858 6.797
537.862 6.606
537.866 6.463
539.130 6.225
539.538 6.701
539.543 6.510
539.547 6.320
540.392 6.081
540.802 6.462
541.227 6.272
541.235 5.914
542.210 6.081
542.219 5.732
543.752 5.938
543.756 5.747
543.761 5.556
545.434 5.747
545.439 5.556
545.443 5.366
546.696 5.603
547.120 5.413
547.125 5.222
548.108 5.063
548.802 5.269
549.652 4.793
549.786 5.031
551.326 4.983
551.330 4.792
551.334 4.626
553.008 4.792
553.013 4.601
553.016 4.459
554.691 4.601
554.695 4.411
554.699 4.268
556.371 4.505
556.376 4.315
556.379 4.172
558.054 4.314
558.058 4.124
558.062 3.981
559.735 4.171
559.740 3.981
560.722 3.822
561.417 4.028
561.845 3.647
562.401 3.789
563.938 3.837
563.943 3.646
563.946 3.503
565.208 3.360
565.621 3.646
565.625 3.455
567.301 3.550
567.306 3.359
567.309 3.217
568.571 3.073
568.984 3.359
568.988 3.169
570.664 3.263
570.669 3.073
570.672 2.930
572.345 3.120
572.350 2.930
573.333 2.770
574.027 2.977
574.872 2.738
575.707 2.881
575.854 2.579
577.388 2.738
577.393 2.547
578.376 2.388
579.070 2.594
579.915 2.356
580.750 2.499
580.757 2.237
582.018 2.117
582.430 2.403
582.435 2.213
584.112 2.260
584.117 2.069
584.958 1.950
585.792 2.164
586.220 1.831
586.776 1.973
587.900 1.735
588.313 2.021
588.317 1.830
589.580 1.639
589.993 1.925
589.998 1.734
591.261 1.544
591.673 1.829
591.678 1.639
592.941 1.448
593.353 1.734
593.358 1.543
594.621 1.352
595.034 1.638
595.038 1.447
596.301 1.257
596.714 1.542
596.719 1.352
598.394 1.447
598.399 1.256
600.073 1.399
600.078 1.208
600.920 1.089
601.754 1.303
602.737 1.112
604.273 1.207
604.278 1.016
605.539 0.873
605.952 1.159
605.957 0.968
607.631 1.111
607.636 0.920
609.311 1.015
609.316 0.825
610.990 0.967
610.995 0.777
612.670 0.919
612.674 0.729
614.348 0.919
614.352 0.728
616.028 0.823
616.032 0.633
617.706 0.823
617.710 0.632
619.386 0.727
619.390 0.584
621.064 0.727
621.068 0.584
622.326 0.584
622.743 0.679
624.422 0.631
626.100 0.630
627.778 0.630
629.457 0.582
631.135 0.581
632.813 0.581
634.492 0.557
635.335 0.390
636.170 0.533
637.012 0.413
638.689 0.437
640.367 0.436
642.045 0.436
643.723 0.436
645.401 0.435
647.079 0.435
647.922 0.292
648.757 0.434
649.600 0.291
650.435 0.434
651.278 0.291
652.113 0.434
652.956 0.291
653.791 0.433
654.634 0.290
655.469 0.433
656.311 0.290
657.147 0.433
657.989 0.289
658.825 0.432
659.667 0.289
660.503 0.432
661.345 0.289
662.182 0.384


==> plots_inkscapefigure_and_data/R519HQE_Dataset.dat <==
281.816 0.005
282.503 0.006
282.849 0.008
283.535 0.010
284.562 0.010
284.907 0.012
285.593 0.013
285.938 0.015
287.308 0.016
287.995 0.018
288.683 0.020
289.712 0.022
290.738 0.022
290.740 0.023
291.426 0.024
291.771 0.026
292.458 0.027
293.484 0.028
293.829 0.029
294.860 0.032
295.889 0.034
296.915 0.034
297.260 0.036
297.947 0.037
298.634 0.039
299.660 0.039
299.662 0.040
299.665 0.042
300.351 0.043
300.353 0.045
300.699 0.046
301.043 0.048
301.389 0.050
302.416 0.051
303.450 0.055
303.794 0.056
303.797 0.058
304.483 0.059
304.485 0.060
304.830 0.062
305.857 0.063
305.860 0.064
306.206 0.066
306.552 0.069
306.897 0.070
307.242 0.072
307.587 0.074
308.614 0.074
309.305 0.078
309.996 0.082
310.682 0.083
310.685 0.085
311.713 0.087
312.059 0.088
312.404 0.090
312.749 0.092
312.752 0.093
313.438 0.095
313.441 0.097
313.787 0.099
314.813 0.099
314.815 0.100
315.161 0.102
315.505 0.103
315.508 0.105
316.194 0.106
316.886 0.111
317.918 0.114
318.945 0.115
318.947 0.116
319.292 0.118
319.637 0.119
319.640 0.121
319.643 0.122
319.988 0.124
320.334 0.127
320.337 0.128
320.340 0.130
320.343 0.131
320.688 0.133
321.715 0.134
321.718 0.136
321.721 0.137
321.724 0.139
321.727 0.141
322.073 0.143
322.418 0.145
322.421 0.146
322.424 0.148
322.427 0.150
322.773 0.152
324.157 0.161
325.541 0.170
325.886 0.171
325.889 0.173
325.891 0.175
325.894 0.176
326.240 0.178
326.586 0.180
326.589 0.182
326.592 0.184
326.595 0.185
326.940 0.187
327.967 0.188
327.970 0.189
327.973 0.191
327.976 0.193
327.979 0.194
328.325 0.196
328.670 0.199
328.673 0.200
328.676 0.202
328.679 0.203
329.025 0.206
329.370 0.208
329.373 0.209
329.376 0.211
329.379 0.213
329.725 0.214
330.752 0.215
331.450 0.223
332.493 0.232
332.838 0.234
332.840 0.236
332.843 0.237
332.846 0.239
333.192 0.241
334.219 0.242
334.222 0.243
334.225 0.245
334.228 0.247
334.231 0.248
334.576 0.250
334.922 0.252
334.925 0.254
334.928 0.256
334.931 0.257
335.276 0.259
335.622 0.261
335.625 0.263
335.628 0.265
335.631 0.266
335.976 0.268
337.003 0.268
337.005 0.270
337.008 0.271
337.011 0.273
337.014 0.275
337.359 0.277
338.402 0.286
339.444 0.295
340.472 0.296
340.475 0.298
340.820 0.300
341.507 0.302
342.877 0.303
344.248 0.304
345.618 0.305
346.988 0.307
348.358 0.308
349.728 0.309
351.098 0.310
352.125 0.311
353.155 0.313
354.525 0.314
355.895 0.316
357.265 0.317
358.635 0.318
360.006 0.320
361.375 0.321
362.744 0.321
364.112 0.321
365.481 0.322
366.851 0.323
368.905 0.324
370.274 0.325
371.643 0.326
373.012 0.326
374.381 0.327
375.750 0.327
377.119 0.328
378.488 0.329
379.856 0.329
381.224 0.329
382.590 0.328
383.958 0.328
385.324 0.327
386.691 0.327
388.058 0.326
389.424 0.325
390.791 0.324
393.182 0.323
395.574 0.322
396.940 0.321
398.307 0.321
399.673 0.320
401.039 0.319
402.405 0.317
403.770 0.316
405.818 0.314
407.184 0.313
408.208 0.312
408.548 0.310
409.913 0.309
411.280 0.309
412.645 0.307
414.694 0.305
416.059 0.304
417.425 0.303
418.790 0.301
419.472 0.300
420.838 0.299
421.862 0.298
423.568 0.296
424.933 0.295
426.300 0.294
427.665 0.292
429.031 0.291
430.055 0.290
430.395 0.289
431.761 0.288
433.126 0.287
434.492 0.285
435.858 0.284
437.223 0.283
438.589 0.282
439.612 0.280
440.635 0.279
442.001 0.278
442.682 0.276
443.363 0.274
444.729 0.273
445.410 0.272
446.774 0.269
448.140 0.268
448.821 0.267
449.845 0.266
450.184 0.264
451.209 0.264
451.549 0.262
452.573 0.261
452.912 0.260
453.937 0.259
454.960 0.258
455.984 0.256
456.323 0.255
457.348 0.255
457.687 0.253
458.710 0.252
459.734 0.250
460.758 0.249
461.439 0.248
462.462 0.246
463.487 0.245
464.168 0.244
464.849 0.242
465.189 0.241
466.555 0.240
467.236 0.238
468.601 0.237
469.626 0.236
470.307 0.235
470.647 0.234
472.013 0.233
472.694 0.231
473.375 0.229
474.741 0.229
475.764 0.227
476.786 0.225
478.152 0.224
478.833 0.222
479.514 0.220
480.880 0.219
481.561 0.218
482.585 0.217
483.608 0.215
484.633 0.214
484.972 0.213
485.996 0.212
486.336 0.211
487.361 0.210
487.700 0.208
488.723 0.207
489.746 0.206
491.111 0.204
492.135 0.203
492.474 0.201
494.181 0.199
494.862 0.198
495.201 0.196
496.568 0.196
497.591 0.194
498.272 0.193
498.954 0.191
500.320 0.190
500.659 0.189
501.339 0.187
502.020 0.185
503.045 0.184
503.383 0.182
504.405 0.180
505.426 0.177
506.449 0.176
506.451 0.177
507.131 0.175
507.812 0.173
508.150 0.171
509.175 0.170
509.514 0.169
510.194 0.167
511.558 0.165
512.583 0.164
512.921 0.162
513.602 0.160
514.282 0.158
515.304 0.156
515.307 0.157
515.986 0.155
516.324 0.153
517.005 0.151
518.031 0.151
518.711 0.149
519.732 0.146
520.413 0.144
521.438 0.144
521.776 0.142
522.457 0.140
522.796 0.138
523.819 0.137
524.842 0.135
525.521 0.132
526.545 0.131
527.568 0.130
527.907 0.128
528.587 0.126
529.268 0.124
530.294 0.124
530.632 0.122
530.971 0.120
531.653 0.119
531.992 0.117
533.017 0.117
533.698 0.115
534.377 0.113
534.379 0.114
535.059 0.112
535.398 0.110
536.078 0.108
537.103 0.107
537.443 0.106
538.122 0.104
538.803 0.102
539.828 0.101
540.850 0.099
542.216 0.098
543.241 0.098
543.580 0.096
544.946 0.095
545.969 0.093
546.992 0.092
548.358 0.091
549.724 0.090
550.404 0.088
551.771 0.087
553.136 0.086
554.499 0.083
555.866 0.082
556.889 0.081
557.229 0.080
558.596 0.079
559.961 0.077
560.985 0.076
562.008 0.075
563.373 0.073
564.739 0.072
565.420 0.070
566.786 0.070
567.810 0.069
568.832 0.066
570.198 0.065
571.563 0.064
572.244 0.062
573.611 0.062
574.976 0.060
576.000 0.059
577.023 0.057
578.388 0.056
579.754 0.055
580.435 0.053
581.800 0.052
582.824 0.051
583.847 0.049
585.212 0.048
586.578 0.047
587.259 0.045
588.625 0.044
589.991 0.042
591.354 0.040
592.720 0.039
593.744 0.038
594.084 0.037
595.450 0.036
596.815 0.034
597.840 0.034
598.862 0.032
600.228 0.030
601.595 0.030
602.962 0.029
604.329 0.029
605.697 0.029
607.063 0.028
608.431 0.028
609.798 0.028
611.166 0.028
612.532 0.027
613.900 0.027
615.266 0.026
616.634 0.026
618.001 0.025
621.076 0.024
623.811 0.023
626.886 0.022
628.253 0.022
629.621 0.022
630.988 0.021
632.355 0.021
633.722 0.021
635.089 0.020
636.457 0.020
637.824 0.019
639.191 0.019
640.558 0.018
641.926 0.018
643.292 0.018
644.660 0.018
646.027 0.017
647.394 0.017
648.761 0.016
651.837 0.015
654.912 0.014
656.279 0.014
657.647 0.013
659.013 0.013
660.381 0.013
661.748 0.012
663.115 0.012
664.482 0.011
665.850 0.011
667.216 0.010
668.584 0.010
669.952 0.010
671.318 0.009
672.686 0.009
674.053 0.009
675.420 0.009
676.787 0.008
678.154 0.008
679.180 0.008
679.862 0.006
682.939 0.006
685.673 0.005
687.039 0.004
688.407 0.004
689.432 0.004
691.141 0.004
692.167 0.004


==> plots_inkscapefigure_and_data/R519_Dataset_old.dat <==
276.612 0.169
276.189 0.138
275.363 0.123
279.692 0.498
282.278 0.618
282.599 0.777
283.783 0.907
291.550 2.082
301.929 8.928
304.291 10.908
310.507 13.271
324.280 17.645
334.121 20.353
360.091 24.199
365.806 24.486
382.001 25.007
402.016 24.864
407.736 24.658
423.944 23.990
441.412 22.604
451.605 21.965
462.094 21.461
472.592 20.295
483.091 19.137
502.575 16.292
512.701 14.923
522.255 13.626
537.199 11.166
547.129 9.541
556.772 7.928
567.782 6.267
572.872 5.873
583.002 5.031
592.486 4.131
602.309 3.095
606.161 2.806
611.355 2.372
616.369 1.907
619.701 1.713
626.278 1.348
638.281 0.962
642.161 0.748
648.902 0.577
653.723 0.468
659.482 0.402
662.336 0.305
666.340 0.201
664.387 0.239
672.112 0.164
675.727 0.124
680.305 0.090
688.872 0.059
692.447 0.050
699.679 0.036
702.730 0.025
703.563 0.028
711.436 0.020


==> plots_inkscapefigure_and_data/RPT_1.dat <==
780.000000	91.573075
779.000000	91.576572
778.000000	91.559215
777.000000	91.556717
776.000000	91.575479
775.000000	91.552686
774.000000	91.552643
773.000000	91.534281
772.000000	91.563780
771.000000	91.559625
770.000000	91.570319
769.000000	91.566177
768.000000	91.574442
767.000000	91.539454
766.000000	91.531098
765.000000	91.549577
764.000000	91.562999
763.000000	91.558237
762.000000	91.555929
761.000000	91.523748
760.000000	91.523052
759.000000	91.537838
758.000000	91.524211
757.000000	91.514322
756.000000	91.480935
755.000000	91.463672
754.000000	91.469109
753.000000	91.472018
752.000000	91.457986
751.000000	91.442620
750.000000	91.429536
749.000000	91.402175
748.000000	91.400234
747.000000	91.387070
746.000000	91.377215
745.000000	91.348695
744.000000	91.322323
743.000000	91.321916
742.000000	91.297217
741.000000	91.285802
740.000000	91.301816
739.000000	91.278651
738.000000	91.270396
737.000000	91.267343
736.000000	91.241162
735.000000	91.240590
734.000000	91.231717
733.000000	91.213793
732.000000	91.209899
731.000000	91.229579
730.000000	91.218849
729.000000	91.250359
728.000000	91.222274
727.000000	91.226598
726.000000	91.247595
725.000000	91.250811
724.000000	91.227548
723.000000	91.249774
722.000000	91.265214
721.000000	91.270247
720.000000	91.284584
719.000000	91.314117
718.000000	91.307867
717.000000	91.296290
716.000000	91.288738
715.000000	91.310186
714.000000	91.324186
713.000000	91.340791
712.000000	91.354338
711.000000	91.349385
710.000000	91.331207
709.000000	91.336457
708.000000	91.318318
707.000000	91.316323
706.000000	91.328258
705.000000	91.332073
704.000000	91.342394
703.000000	91.349329
702.000000	91.339391
701.000000	91.328287
700.000000	91.338195
699.000000	91.335087
698.000000	91.330488
697.000000	91.332820
696.000000	91.336273
695.000000	91.333440
694.000000	91.315846
693.000000	91.312030
692.000000	91.315105
691.000000	91.289676
690.000000	91.297312
689.000000	91.285053
688.000000	91.282018
687.000000	91.286303
686.000000	91.268581
685.000000	91.269875
684.000000	91.278901
683.000000	91.236986
682.000000	91.229067
681.000000	91.231945
680.000000	91.195548
679.000000	91.211738
678.000000	91.210453
677.000000	91.195468
676.000000	91.214476
675.000000	91.204474
674.000000	91.194152
673.000000	91.177292
672.000000	91.178808
671.000000	91.185884
670.000000	91.192962
669.000000	91.183454
668.000000	91.189460
667.000000	91.170718
666.000000	91.145307
665.000000	91.146220
664.000000	91.173151
663.000000	91.165276
662.000000	91.170714
661.000000	91.163471
660.000000	91.175933
659.000000	91.182324
658.000000	91.170206
657.000000	91.177800
656.000000	91.183529
655.000000	91.186981
654.000000	91.197562
653.000000	91.176376
652.000000	91.175869
651.000000	91.159590
650.000000	91.153063
649.000000	91.150242
648.000000	91.134565
647.000000	91.152139
646.000000	91.152988
645.000000	91.164871
644.000000	91.150481
643.000000	91.132378
642.000000	91.121002
641.000000	91.107495
640.000000	91.083111
639.000000	91.086867
638.000000	91.093069
637.000000	91.090817
636.000000	91.069234
635.000000	91.057875
634.000000	91.040930
633.000000	91.047625
632.000000	91.053824
631.000000	91.051683
630.000000	91.045807
629.000000	91.048867
628.000000	91.042489
627.000000	91.033776
626.000000	91.026125
625.000000	91.019069
624.000000	91.016426
623.000000	91.018404
622.000000	91.006930
621.000000	90.995844
620.000000	90.992917
619.000000	91.011005
618.000000	91.007983
617.000000	91.005154
616.000000	91.008905
615.000000	90.987097
614.000000	90.992812
613.000000	90.993718
612.000000	90.982623
611.000000	90.990221
610.000000	90.983074
609.000000	90.996200
608.000000	90.991011
607.000000	90.985125
606.000000	90.977664
605.000000	90.962131
604.000000	90.952887
603.000000	90.953994
602.000000	90.967553
601.000000	90.938342
600.000000	90.950236
599.000000	90.952443
598.000000	90.969233
597.000000	90.950745
596.000000	90.918917
595.000000	90.925483
594.000000	90.918041
593.000000	90.902719
592.000000	90.866149
591.000000	90.893529
590.000000	90.921875
589.000000	90.889497
588.000000	90.886778
587.000000	90.872539
586.000000	90.887441
585.000000	90.880201
584.000000	90.872052
583.000000	90.846533
582.000000	90.852628
581.000000	90.851798
580.000000	90.828559
579.000000	90.839492
578.000000	90.830511
577.000000	90.831894
576.000000	90.816699
575.000000	90.801391
574.000000	90.825526
573.000000	90.822101
572.000000	90.807513
571.000000	90.798653
570.000000	90.799061
569.000000	90.795141
568.000000	90.808123
567.000000	90.800678
566.000000	90.785788
565.000000	90.761158
564.000000	90.754228
563.000000	90.757651
562.000000	90.741663
561.000000	90.732522
560.000000	90.746725
559.000000	90.737091
558.000000	90.731529
557.000000	90.721388
556.000000	90.714010
555.000000	90.714443
554.000000	90.709665
553.000000	90.696930
552.000000	90.709405
551.000000	90.689617
550.000000	90.677919
549.000000	90.663079
548.000000	90.680695
547.000000	90.656699
546.000000	90.641296
545.000000	90.661860
544.000000	90.657687
543.000000	90.658923
542.000000	90.617804
541.000000	90.616356
540.000000	90.622933
539.000000	90.621763
538.000000	90.621418
537.000000	90.610981
536.000000	90.621280
535.000000	90.588080
534.000000	90.572339
533.000000	90.562419
532.000000	90.567514
531.000000	90.613285
530.000000	90.594643
529.000000	90.580997
528.000000	90.560774
527.000000	90.555114
526.000000	90.551285
525.000000	90.530750
524.000000	90.536010
523.000000	90.520778
522.000000	90.510063
521.000000	90.503656
520.000000	90.521416
519.000000	90.519267
518.000000	90.480393
517.000000	90.487485
516.000000	90.500414
515.000000	90.478766
514.000000	90.470409
513.000000	90.475139
512.000000	90.454591
511.000000	90.446542
510.000000	90.443279
509.000000	90.427035
508.000000	90.414559
507.000000	90.427694
506.000000	90.414591
505.000000	90.397914
504.000000	90.406691
503.000000	90.392140
502.000000	90.382383
501.000000	90.386337
500.000000	90.374261
499.000000	90.366536
498.000000	90.348558
497.000000	90.344027
496.000000	90.321831
495.000000	90.362753
494.000000	90.317654
493.000000	90.310580
492.000000	90.309790
491.000000	90.277916
490.000000	90.274654
489.000000	90.265389
488.000000	90.280488
487.000000	90.247067
486.000000	90.237789
485.000000	90.241603
484.000000	90.244579
483.000000	90.218537
482.000000	90.206678
481.000000	90.199845
480.000000	90.204136
479.000000	90.207079
478.000000	90.172531
477.000000	90.159326
476.000000	90.163351
475.000000	90.135586
474.000000	90.126489
473.000000	90.137510
472.000000	90.135302
471.000000	90.105528
470.000000	90.109194
469.000000	90.110758
468.000000	90.087635
467.000000	90.054149
466.000000	90.054370
465.000000	90.048816
464.000000	90.018349
463.000000	90.032920
462.000000	90.027137
461.000000	90.034704
460.000000	90.040271
459.000000	90.003449
458.000000	89.977857
457.000000	89.948155
456.000000	89.981738
455.000000	89.941402
454.000000	89.949631
453.000000	89.931330
452.000000	89.924149
451.000000	89.883377
450.000000	89.871792
449.000000	89.874224
448.000000	89.887188
447.000000	89.870880
446.000000	89.827318
445.000000	89.846862
444.000000	89.815054
443.000000	89.783539
442.000000	89.801907
441.000000	89.817961
440.000000	89.748813
439.000000	89.713514
438.000000	89.723089
437.000000	89.734402
436.000000	89.741826
435.000000	89.709364
434.000000	89.681144
433.000000	89.682826
432.000000	89.664975
431.000000	89.632262
430.000000	89.630699
429.000000	89.603485
428.000000	89.552037
427.000000	89.551447
426.000000	89.539990
425.000000	89.575311
424.000000	89.548514
423.000000	89.483016
422.000000	89.473506
421.000000	89.470535
420.000000	89.464828
419.000000	89.433677
418.000000	89.394042
417.000000	89.364226
416.000000	89.328077
415.000000	89.291685
414.000000	89.264854
413.000000	89.224528
412.000000	89.161147
411.000000	89.113409
410.000000	89.031296
409.000000	88.981096
408.000000	88.871296
407.000000	88.735214
406.000000	88.577730
405.000000	88.398353
404.000000	88.150779
403.000000	87.901209
402.000000	87.585856
401.000000	87.188689
400.000000	86.673685
399.000000	86.072682
398.000000	85.346575
397.000000	84.481704
396.000000	83.393379
395.000000	82.062755
394.000000	80.501734
393.000000	78.642285
392.000000	76.423898
391.000000	73.824727
390.000000	70.810167
389.000000	67.287237
388.000000	63.316417
387.000000	58.886442
386.000000	53.995729
385.000000	48.694891
384.000000	42.331288
383.000000	36.167797
382.000000	30.496398
381.000000	24.973338
380.000000	19.816611
379.000000	15.205626
378.000000	11.286926
377.000000	8.058298
376.000000	5.507184
375.000000	3.663355
374.000000	2.355107
373.000000	1.443737
372.000000	0.897841
371.000000	0.518821
370.000000	0.321791
369.000000	0.228737
368.000000	0.184491
367.000000	0.165357
366.000000	0.138190
365.000000	0.092998
364.000000	0.100972
363.000000	0.073750
362.000000	0.096533
361.000000	0.121529
360.000000	0.101106
359.000000	0.100002
358.000000	0.127286
357.000000	0.129647
356.000000	0.088761
355.000000	0.103626
354.000000	0.111640
353.000000	0.117400
352.000000	0.144822
351.000000	0.142622
350.000000	0.135952
349.000000	0.123471
348.000000	0.143008
347.000000	0.141980
346.000000	0.132903
345.000000	0.134105
344.000000	0.118087
343.000000	0.138793
342.000000	0.188272
341.000000	0.199855
340.000000	0.183950
339.000000	0.141451
338.000000	0.171367
337.000000	0.195546
336.000000	0.187635
335.000000	0.186612
334.000000	0.171619
333.000000	0.181963
332.000000	0.292529
331.000000	0.252409
330.000000	0.195929
329.000000	0.162484
328.000000	0.191418
327.000000	0.062839
326.000000	0.060426
325.000000	0.054720
324.000000	0.035378
323.000000	0.018242
322.000000	0.027363
321.000000	0.054729
320.000000	0.060434
319.000000	0.043334
318.000000	0.036454
317.000000	0.002281
316.000000	0.063874
315.000000	0.041064
314.000000	0.052477
313.000000	0.099214
312.000000	0.033038
311.000000	0.045616
310.000000	0.042187
309.000000	0.028501
308.000000	0.047893
307.000000	0.042193
306.000000	0.037635
305.000000	0.037630
304.000000	0.057014
303.000000	0.035341
302.000000	0.044458
301.000000	0.026219
300.000000	0.027359
299.000000	0.027367
298.000000	0.023953
297.000000	0.047928
296.000000	0.079934
295.000000	0.076515
294.000000	0.068528
293.000000	0.062862
292.000000	0.036586
291.000000	0.027442
290.000000	0.043449
289.000000	0.059470
288.000000	0.028581
287.000000	0.061741
286.000000	0.068597
285.000000	0.060556
284.000000	0.072018
283.000000	0.067419
282.000000	0.041107
281.000000	0.029699
280.000000	0.031993


==> plots_inkscapefigure_and_data/RPT_9.dat <==
780.000000	91.421587
779.000000	91.421976
778.000000	91.421287
777.000000	91.428123
776.000000	91.399728
775.000000	91.415595
774.000000	91.429110
773.000000	91.432700
772.000000	91.408794
771.000000	91.437043
770.000000	91.441390
769.000000	91.440346
768.000000	91.442268
767.000000	91.407258
766.000000	91.405151
765.000000	91.425661
764.000000	91.443221
763.000000	91.431064
762.000000	91.417157
761.000000	91.394412
760.000000	91.397849
759.000000	91.413658
758.000000	91.398947
757.000000	91.396377
756.000000	91.380872
755.000000	91.364633
754.000000	91.364753
753.000000	91.345474
752.000000	91.331407
751.000000	91.329718
750.000000	91.327155
749.000000	91.315595
748.000000	91.294612
747.000000	91.270864
746.000000	91.254636
745.000000	91.235599
744.000000	91.232448
743.000000	91.234120
742.000000	91.214686
741.000000	91.196892
740.000000	91.193817
739.000000	91.183324
738.000000	91.167620
737.000000	91.160291
736.000000	91.145762
735.000000	91.135617
734.000000	91.138381
733.000000	91.133156
732.000000	91.120756
731.000000	91.113871
730.000000	91.108421
729.000000	91.122890
728.000000	91.117107
727.000000	91.116093
726.000000	91.130670
725.000000	91.141286
724.000000	91.136091
723.000000	91.154038
722.000000	91.159886
721.000000	91.163825
720.000000	91.185582
719.000000	91.200179
718.000000	91.197112
717.000000	91.182328
716.000000	91.190727
715.000000	91.205746
714.000000	91.215445
713.000000	91.235217
712.000000	91.225282
711.000000	91.228838
710.000000	91.234116
709.000000	91.234005
708.000000	91.233988
707.000000	91.233052
706.000000	91.236425
705.000000	91.239145
704.000000	91.236618
703.000000	91.230695
702.000000	91.227151
701.000000	91.230996
700.000000	91.230190
699.000000	91.216361
698.000000	91.212812
697.000000	91.232238
696.000000	91.253853
695.000000	91.231733
694.000000	91.204497
693.000000	91.200660
692.000000	91.203719
691.000000	91.193264
690.000000	91.182648
689.000000	91.189649
688.000000	91.183377
687.000000	91.181202
686.000000	91.173127
685.000000	91.165805
684.000000	91.139295
683.000000	91.137273
682.000000	91.119712
681.000000	91.123645
680.000000	91.104416
679.000000	91.119501
678.000000	91.109609
677.000000	91.099976
676.000000	91.120031
675.000000	91.104647
674.000000	91.103978
673.000000	91.092478
672.000000	91.089683
671.000000	91.086004
670.000000	91.083398
669.000000	91.082460
668.000000	91.106717
667.000000	91.111613
666.000000	91.063638
665.000000	91.049492
664.000000	91.069950
663.000000	91.068510
662.000000	91.072850
661.000000	91.055931
660.000000	91.060846
659.000000	91.070449
658.000000	91.052949
657.000000	91.060515
656.000000	91.067297
655.000000	91.077195
654.000000	91.087734
653.000000	91.048263
652.000000	91.017622
651.000000	91.038990
650.000000	91.045371
649.000000	91.047927
648.000000	91.020408
647.000000	91.018570
646.000000	91.048475
645.000000	91.056034
644.000000	91.035174
643.000000	91.037538
642.000000	91.018622
641.000000	91.001875
640.000000	91.017364
639.000000	91.015718
638.000000	91.015440
637.000000	91.002404
636.000000	90.962505
635.000000	90.944670
634.000000	90.938497
633.000000	90.964583
632.000000	90.966455
631.000000	90.956753
630.000000	90.948713
629.000000	90.952838
628.000000	90.938909
627.000000	90.939894
626.000000	90.922531
625.000000	90.912230
624.000000	90.904185
623.000000	90.902909
622.000000	90.891427
621.000000	90.882496
620.000000	90.888183
619.000000	90.900843
618.000000	90.903199
617.000000	90.901429
616.000000	90.911645
615.000000	90.890916
614.000000	90.881479
613.000000	90.881275
612.000000	90.877732
611.000000	90.877721
610.000000	90.884594
609.000000	90.884681
608.000000	90.871873
607.000000	90.868119
606.000000	90.858450
605.000000	90.868867
604.000000	90.862828
603.000000	90.851951
602.000000	90.849148
601.000000	90.835073
600.000000	90.841439
599.000000	90.851189
598.000000	90.846076
597.000000	90.826379
596.000000	90.803192
595.000000	90.806369
594.000000	90.821774
593.000000	90.812918
592.000000	90.792718
591.000000	90.791481
590.000000	90.792235
589.000000	90.781733
588.000000	90.765709
587.000000	90.785517
586.000000	90.762853
585.000000	90.764342
584.000000	90.783721
583.000000	90.757064
582.000000	90.752058
581.000000	90.748972
580.000000	90.747827
579.000000	90.741028
578.000000	90.744184
577.000000	90.751074
576.000000	90.734775
575.000000	90.724994
574.000000	90.734711
573.000000	90.715781
572.000000	90.705632
571.000000	90.705632
570.000000	90.691648
569.000000	90.704344
568.000000	90.716216
567.000000	90.710988
566.000000	90.694997
565.000000	90.685884
564.000000	90.691136
563.000000	90.695667
562.000000	90.683003
561.000000	90.693788
560.000000	90.657091
559.000000	90.676202
558.000000	90.659681
557.000000	90.658418
556.000000	90.636700
555.000000	90.631625
554.000000	90.626863
553.000000	90.621861
552.000000	90.613376
551.000000	90.584795
550.000000	90.597385
549.000000	90.569346
548.000000	90.618934
547.000000	90.585031
546.000000	90.601607
545.000000	90.590207
544.000000	90.582737
543.000000	90.555329
542.000000	90.547286
541.000000	90.556847
540.000000	90.547987
539.000000	90.534703
538.000000	90.542060
537.000000	90.548152
536.000000	90.557344
535.000000	90.523056
534.000000	90.492985
533.000000	90.491883
532.000000	90.492566
531.000000	90.518458
530.000000	90.499818
529.000000	90.499399
528.000000	90.488004
527.000000	90.473512
526.000000	90.469679
525.000000	90.468996
524.000000	90.478659
523.000000	90.449091
522.000000	90.424042
521.000000	90.419842
520.000000	90.425450
519.000000	90.436529
518.000000	90.415311
517.000000	90.391510
516.000000	90.392276
515.000000	90.398199
514.000000	90.399770
513.000000	90.383533
512.000000	90.356366
511.000000	90.352707
510.000000	90.357163
509.000000	90.336506
508.000000	90.348300
507.000000	90.341537
506.000000	90.321797
505.000000	90.325004
504.000000	90.309465
503.000000	90.304825
502.000000	90.302789
501.000000	90.287957
500.000000	90.285809
499.000000	90.269206
498.000000	90.274444
497.000000	90.254425
496.000000	90.235538
495.000000	90.258698
494.000000	90.220255
493.000000	90.241931
492.000000	90.240012
491.000000	90.229178
490.000000	90.213718
489.000000	90.181173
488.000000	90.191796
487.000000	90.180532
486.000000	90.180116
485.000000	90.158406
484.000000	90.149144
483.000000	90.140845
482.000000	90.128979
481.000000	90.126568
480.000000	90.105289
479.000000	90.117093
478.000000	90.109206
477.000000	90.092663
476.000000	90.067785
475.000000	90.061125
474.000000	90.066468
473.000000	90.071923
472.000000	90.045249
471.000000	90.051040
470.000000	90.046924
469.000000	90.038476
468.000000	90.013123
467.000000	89.996331
466.000000	89.989882
465.000000	90.005449
464.000000	89.958299
463.000000	89.982873
462.000000	89.974865
461.000000	89.937932
460.000000	89.935701
459.000000	89.962283
458.000000	89.941138
457.000000	89.880290
456.000000	89.899339
455.000000	89.901297
454.000000	89.883884
453.000000	89.859984
452.000000	89.836029
451.000000	89.799676
450.000000	89.804784
449.000000	89.794846
448.000000	89.807727
447.000000	89.773453
446.000000	89.748877
445.000000	89.781792
444.000000	89.756662
443.000000	89.736360
442.000000	89.747943
441.000000	89.756081
440.000000	89.709424
439.000000	89.679743
438.000000	89.666783
437.000000	89.669044
436.000000	89.667418
435.000000	89.666524
434.000000	89.645064
433.000000	89.642221
432.000000	89.604061
431.000000	89.565708
430.000000	89.567513
429.000000	89.559466
428.000000	89.502376
427.000000	89.523229
426.000000	89.518542
425.000000	89.519981
424.000000	89.495438
423.000000	89.466076
422.000000	89.457695
421.000000	89.442312
420.000000	89.420786
419.000000	89.417864
418.000000	89.368069
417.000000	89.334855
416.000000	89.326947
415.000000	89.275870
414.000000	89.229831
413.000000	89.172543
412.000000	89.139673
411.000000	89.076115
410.000000	88.986087
409.000000	88.929088
408.000000	88.840760
407.000000	88.708072
406.000000	88.558503
405.000000	88.377987
404.000000	88.158699
403.000000	87.891027
402.000000	87.550778
401.000000	87.168312
400.000000	86.652178
399.000000	86.064757
398.000000	85.337516
397.000000	84.457913
396.000000	83.371853
395.000000	82.052560
394.000000	80.490403
393.000000	78.635482
392.000000	76.473790
391.000000	73.851947
390.000000	70.788608
389.000000	67.271344
388.000000	63.319823
387.000000	58.856922
386.000000	53.980964
385.000000	48.725586
384.000000	42.276957
383.000000	36.123947
382.000000	30.472835
381.000000	24.992422
380.000000	19.782899
379.000000	15.172996
378.000000	11.270033
377.000000	8.087605
376.000000	5.591771
375.000000	3.702867
374.000000	2.358496
373.000000	1.416604
372.000000	0.887651
371.000000	0.504095
370.000000	0.309327
369.000000	0.221943
368.000000	0.118844
367.000000	0.118921
366.000000	0.114404
365.000000	0.078254
364.000000	0.066937
363.000000	0.091903
362.000000	0.103347
361.000000	0.095406
360.000000	0.118147
359.000000	0.122730
358.000000	0.102283
357.000000	0.134196
356.000000	0.108107
355.000000	0.103626
354.000000	0.095692
353.000000	0.098024
352.000000	0.141401
351.000000	0.162019
350.000000	0.137094
349.000000	0.117755
348.000000	0.109830
347.000000	0.122515
346.000000	0.143214
345.000000	0.167345
344.000000	0.126112
343.000000	0.092911
342.000000	0.122836
341.000000	0.122900
340.000000	0.152909
339.000000	0.142601
338.000000	0.141464
337.000000	0.115027
336.000000	0.172670
335.000000	0.170485
334.000000	0.165860
333.000000	0.147413
332.000000	0.139354
331.000000	0.172883
330.000000	0.129083
329.000000	0.180921
328.000000	0.153365
327.000000	0.037704
326.000000	0.010261
325.000000	0.015960
324.000000	0.020542
323.000000	0.031923
322.000000	0.034204
321.000000	0.063850
320.000000	0.034208
319.000000	0.044474
318.000000	0.050125
317.000000	0.031928
316.000000	0.044483
315.000000	0.025095
314.000000	0.028520
313.000000	0.035352
312.000000	0.017088
311.000000	-0.001140
310.000000	0.036486
309.000000	0.023941
308.000000	0.022806
307.000000	0.027369
306.000000	0.003421
305.000000	0.036489
304.000000	0.035349
303.000000	0.041041
302.000000	0.045598
301.000000	0.035339
300.000000	0.003420
299.000000	0.007982
298.000000	0.014828
297.000000	0.020541
296.000000	0.025122
295.000000	0.036544
294.000000	0.036548
293.000000	0.041146
292.000000	0.058308
291.000000	0.034302
290.000000	0.034302
289.000000	0.038884
288.000000	0.042300
287.000000	0.057168
286.000000	0.057164
285.000000	0.033134
284.000000	0.030865
283.000000	0.022854
282.000000	0.009135
281.000000	0.000000
280.000000	0.003428


==> plots_inkscapefigure_and_data/Rel_eff_PMT_results.dat <==
Exc_wl Rel_eff(%) 2SigmaError
130 0.0747987 0.0157707
130 0.00939489 0.0144478
130 0.050082 0.0165344
130 0.0133959 0.0142764
130 0.083984 0.0149357
130 0.0222169 0.0151795
130 0.0318917 0.0151109
130 0.0414037 0.015106
130 100.009 8.75454
130 0.000286081 0.000206522
130 0.0156456 0.0408831
130 0.097714 0.0412931
130 0.0223723 0.041462
130 0.115903 0.0459701
130 0.0330535 0.0452167
150 0.0352507 0.00573189
150 0.00858182 0.00571141
150 0.0230063 0.00684384
150 0.00735764 0.00531539
150 0.041299 0.00563071
150 0.0883002 0.00792641
150 0.0217245 0.00524064
150 0.0227659 0.0055185
150 100.06 5.35885
150 0.0129747 0.0205428
150 0.0120089 0.0158184
150 0.0511062 0.0162885
150 0.0101457 0.0161891
150 0.0544801 0.0161495
150 0.0311453 0.0187605
160 0.0226376 0.00308368
160 0.00665686 0.00287457
160 0.0164449 0.00307896
160 0.00593806 0.00268297
160 0.0306769 0.00841924
160 0.103776 0.00612492
160 0.0145622 0.00298795
160 0.0159768 0.00300445
160 100.221 4.60452
160 0.0327064 0.0123208
160 0.0101746 0.00836443
160 0.0384208 0.00834613
160 0.00761389 0.00824824
160 0.039408 0.00909232
160 0.017942 0.00850274
170 0.0317045 0.0051613
170 0.0061136 0.00446474
170 0.0170549 0.00468206
170 0.00633319 0.00444353
170 0.0291984 0.00517695
170 0.117483 0.00667657
170 0.0153957 0.00436968
170 0.0162801 0.00473541
170 100.088 4.73569
170 0.0245341 0.0175194
170 0.00715259 0.0131056
170 0.0358037 0.0131617
170 0.0037312 0.0130216
170 0.0356084 0.0130547
170 0.0130323 0.0134708
180 0.178913 0.0226423
180 0.00568129 0.0196233
180 0.0274217 0.0200685
180 0.0114376 0.0214905
180 0.0494891 0.0200293
180 0.248305 0.0211082
180 0.0206577 0.0195285
180 0.0235573 0.0203572
180 100.005 5.00651
180 0.0382435 0.0705616
180 0.000359506 0.00294864
180 0.0545193 0.0541623
180 0.000359506 0.0044359
180 0.0537991 0.053306
180 0.00424018 0.0516804
210 0.291498 0.0287384
210 0.0109466 0.0237994
210 0.0559403 0.0218843
210 0.0161825 0.0220082
210 0.114359 0.0252731
210 0.511812 0.0291249
210 0.0284669 0.0221865
210 0.0244089 0.0226086
210 100.005 4.383
210 0.209043 0.0769971
210 0.0108688 0.0556048
210 0.105287 0.0572629
210 0.00467042 0.0564542
210 0.12962 0.057648
210 0.00498756 0.0554224
250 0.145228 0.0362669
250 0.0191364 0.0334549
250 0.03627 0.0311377
250 0.022459 0.031466
250 0.0745321 0.0325135
250 0.184302 0.0324821
250 0.0131169 0.030579
250 0.00449599 0.0313342
250 100.002 4.51564
250 0.000541074 0.000623473
250 0.0400371 0.0809128
250 0.0828656 0.0825635
250 0.00341433 0.0779602
250 0.0779609 0.0792493
250 0.000541064 0.00306106
280 2.6934 0.162348
280 0.139155 0.0464731
280 0.462623 0.0469751
280 0.138028 0.0472116
280 0.783525 0.0576327
280 0.0369463 0.044254
280 0.252405 0.0500835
280 0.547169 0.0480057
280 100.001 4.17984
280 1.48907 0.180187
280 0.158414 0.110743
280 0.498357 0.136385
280 0.158921 0.107553
280 0.597513 0.117035
280 0.294417 0.122199
300 2.66777 0.130636
300 0.115755 0.0569209
300 0.431293 0.0580234
300 0.113938 0.0562176
300 0.699016 0.0626052
300 0.041331 0.0539843
300 0.266578 0.0548159
300 0.657395 0.353102
300 100.001 4.14064
300 1.43754 0.214026
300 0.123548 0.133201
300 0.500306 0.13182
300 0.0988656 0.130465
300 0.515257 0.137111
300 0.311368 0.135339


==> plots_inkscapefigure_and_data/TPB_160.dat <==
184.16	0.70
184.97	0.30
185.78	0.10
186.59	-0.90
187.41	-1.70
188.22	-1.10
189.03	-1.10
189.84	-1.10
190.65	-0.40
191.46	-0.30
192.27	1.00
193.08	1.30
193.89	-0.50
194.70	-1.00
195.51	-1.80
196.32	-1.20
197.13	-0.90
197.94	0.50
198.75	1.80
199.56	0.50
200.37	1.30
201.18	-0.90
201.99	-1.80
202.80	-1.40
203.61	-0.90
204.42	0.70
205.23	1.90
206.04	0.70
206.85	-0.40
207.66	-1.00
208.47	-1.20
209.28	-0.40
210.09	0.50
210.89	0.30
211.70	1.00
212.51	-0.30
213.32	-0.60
214.13	-2.10
214.94	-1.00
215.75	-1.00
216.55	-0.40
217.36	0.20
218.17	0.80
218.98	1.00
219.79	-0.70
220.59	-2.70
221.40	-0.70
222.21	-0.30
223.02	0.50
223.82	-0.50
224.63	0.10
225.44	-0.10
226.25	-1.00
227.05	-1.20
227.86	-1.00
228.67	0.30
229.48	0.50
230.28	0.70
231.09	-0.20
231.90	-1.20
232.70	-0.80
233.51	-1.40
234.32	0.70
235.12	-0.40
235.93	1.30
236.73	0.50
237.54	-1.20
238.35	-1.30
239.15	0.20
239.96	-0.80
240.76	-0.40
241.57	0.10
242.38	0.40
243.18	-1.20
243.99	-0.70
244.79	-1.00
245.60	0.10
246.40	0.40
247.21	-0.60
248.01	0.00
248.82	-0.20
249.62	-0.60
250.43	-1.40
251.23	-0.90
252.04	-0.50
252.84	-0.10
253.65	0.40
254.45	-0.20
255.26	-0.60
256.06	-0.10
256.86	-1.00
257.67	-0.20
258.47	-0.40
259.28	0.50
260.08	0.50
260.89	-1.10
261.69	-1.00
262.49	-1.40
263.30	-0.50
264.10	-0.70
264.90	0.20
265.71	0.00
266.51	0.50
267.31	0.20
268.12	-1.30
268.92	-0.40
269.72	-0.60
270.53	-0.80
271.33	0.40
272.13	-1.50
272.93	-0.50
273.74	-0.30
274.54	0.10
275.34	-0.90
276.14	-1.00
276.95	0.40
277.75	0.00
278.55	0.90
279.35	0.40
280.15	-0.60
280.96	-0.70
281.76	-0.70
282.56	-0.30
283.36	0.60
284.16	0.80
284.96	0.20
285.77	-0.30
286.57	-1.60
287.37	-0.20
288.17	1.40
288.97	-1.00
289.77	1.20
290.57	-1.00
291.37	1.00
292.17	-0.10
292.97	-1.10
293.77	-0.50
294.58	-1.40
295.38	-1.00
296.18	0.00
296.98	-0.40
297.78	0.00
298.58	-0.10
299.38	-0.60
300.18	0.60
300.98	-1.00
301.78	-0.10
302.58	-0.40
303.38	-0.30
304.18	-0.30
304.97	-0.70
305.77	-0.60
306.57	0.20
307.37	-0.50
308.17	0.10
308.97	-0.20
309.77	0.50
310.57	0.10
311.37	-1.90
312.17	-1.00
312.97	0.00
313.76	0.70
314.56	0.00
315.36	-0.40
316.16	-1.40
316.96	-1.10
317.76	0.00
318.55	-0.70
319.35	1.10
320.15	0.60
320.95	0.30
321.75	-0.70
322.54	0.10
323.34	-0.60
324.14	-0.80
324.94	-0.70
325.73	1.20
326.53	0.60
327.33	0.40
328.12	-0.40
328.92	-0.70
329.72	-1.50
330.52	-1.60
331.31	0.10
332.11	1.30
332.91	0.80
333.70	0.70
334.50	1.40
335.30	1.30
336.09	-1.50
336.89	-0.60
337.68	-0.40
338.48	0.90
339.28	1.20
340.07	1.10
340.87	-0.60
341.66	-1.20
342.46	-1.50
343.26	-0.80
344.05	0.70
344.85	1.00
345.64	1.10
346.44	-0.30
347.23	-1.30
348.03	-1.80
348.82	-1.20
349.62	-0.90
350.41	1.30
351.21	0.40
352.00	0.10
352.80	0.30
353.59	-0.30
354.39	-2.00
355.18	-0.80
355.97	-0.60
356.77	0.60
357.56	1.50
358.36	1.10
359.15	0.10
359.95	-1.30
360.74	-2.00
361.53	-1.90
362.33	-0.40
363.12	1.00
363.91	2.30
364.71	2.10
365.50	0.50
366.29	-1.60
367.09	-1.10
367.88	-1.70
368.67	0.90
369.47	1.40
370.26	0.70
371.05	2.00
371.85	0.00
372.64	-0.90
373.43	-0.90
374.22	-0.10
375.02	1.00
375.81	1.10
376.60	1.30
377.39	1.00
378.18	0.50
378.98	0.20
379.77	-0.60
380.56	0.40
381.35	0.00
382.14	1.90
382.94	1.80
383.73	1.90
384.52	2.10
385.31	1.60
386.10	2.50
386.89	3.00
387.68	2.70
388.47	5.00
389.27	4.60
390.06	5.50
390.85	6.10
391.64	7.30
392.43	8.90
393.22	8.20
394.01	10.60
394.80	12.30
395.59	13.80
396.38	16.70
397.17	18.20
397.96	20.90
398.75	22.40
399.54	27.00
400.33	29.90
401.12	33.40
401.91	38.60
402.70	43.50
403.49	48.00
404.28	53.30
405.07	60.80
405.86	65.40
406.65	71.60
407.44	78.90
408.23	85.00
409.01	91.10
409.80	96.90
410.59	101.90
411.38	106.20
412.17	111.60
412.96	117.50
413.75	122.10
414.54	126.80
415.32	132.20
416.11	137.50
416.90	140.20
417.69	142.90
418.48	148.30
419.26	148.40
420.05	153.70
420.84	156.60
421.63	158.40
422.42	163.80
423.20	164.00
423.99	164.70
424.78	167.20
425.57	167.70
426.35	169.70
427.14	170.30
427.93	169.90
428.71	171.20
429.50	170.90
430.29	169.00
431.07	169.20
431.86	167.90
432.65	166.50
433.43	167.10
434.22	163.70
435.01	167.70
435.79	164.50
436.58	164.10
437.37	160.60
438.15	160.50
438.94	160.20
439.72	156.10
440.51	155.60
441.29	156.20
442.08	155.80
442.87	154.70
443.65	153.20
444.44	154.10
445.22	150.70
446.01	149.00
446.79	146.30
447.58	148.90
448.36	146.80
449.15	146.20
449.93	144.20
450.72	144.20
451.50	140.90
452.29	138.10
453.07	137.70
453.86	136.80
454.64	135.80
455.42	135.20
456.21	132.90
456.99	129.50
457.78	126.70
458.56	126.10
459.34	124.30
460.13	121.60
460.91	121.30
461.70	120.50
462.48	115.80
463.26	113.00
464.05	111.70
464.83	111.00
465.61	108.40
466.40	107.80
467.18	103.20
467.96	102.90
468.74	100.70
469.53	97.80
470.31	96.50
471.09	96.30
471.88	94.80
472.66	92.60
473.44	89.70
474.22	86.80
475.01	84.80
475.79	82.40
476.57	82.50
477.35	81.20
478.13	80.40
478.92	77.90
479.70	77.30
480.48	75.20
481.26	70.50
482.04	71.50
482.82	70.80
483.60	69.70
484.39	67.70
485.17	67.10
485.95	66.20
486.73	61.80
487.51	61.80
488.29	60.80
489.07	60.30
489.85	57.80
490.63	58.00
491.41	55.70
492.19	53.70
492.98	53.80
493.76	51.90
494.54	50.10
495.32	50.60
496.10	49.00
496.88	47.00
497.66	45.50
498.44	44.90
499.22	43.80
500.00	43.00
500.78	43.40
501.55	41.30
502.33	38.60
503.11	38.10
503.89	36.30
504.67	37.60
505.45	36.10
506.23	35.70
507.01	35.70
507.79	35.10
508.57	33.20
509.35	31.80
510.12	29.50
510.90	29.10
511.68	28.90
512.46	29.00
513.24	28.70
514.02	27.80
514.80	26.90
515.57	25.80
516.35	23.20
517.13	24.80
517.91	25.00
518.68	24.50
519.46	22.60
520.24	21.50
521.02	20.60
521.80	22.80
522.57	19.90
523.35	19.80
524.13	19.40
524.90	19.30
525.68	17.50
526.46	18.40
527.24	16.40
528.01	15.90
528.79	16.40
529.57	16.20
530.34	15.90
531.12	16.80
531.90	14.70
532.67	14.20
533.45	14.30
534.22	13.50
535.00	12.30
535.78	12.40
536.55	12.50
537.33	12.00
538.10	12.40
538.88	11.80
539.65	11.70
540.43	11.40
541.21	11.00
541.98	10.50
542.76	9.70
543.53	10.20
544.31	9.00
545.08	9.70
545.86	10.40
546.63	10.10
547.41	8.60
548.18	8.40
548.96	8.40
549.73	7.50
550.51	7.90
551.28	7.90
552.05	8.30
552.83	7.30
553.60	7.70
554.38	6.40
555.15	6.60
555.92	5.70
556.70	5.30
557.47	5.90
558.25	6.40
559.02	6.00
559.79	5.00
560.57	4.70
561.34	5.10
562.11	4.20
562.89	4.70
563.66	5.10
564.43	4.20
565.21	4.40
565.98	4.90
566.75	4.30
567.52	4.30
568.30	2.60
569.07	3.70
569.84	3.30
570.61	2.70
571.39	3.40
572.16	4.70
572.93	3.90
573.70	4.00
574.48	2.90
575.25	2.70
576.02	2.10
576.79	3.00
577.56	3.30
578.33	2.40
579.11	3.20
579.88	3.20
580.65	2.60
581.42	0.80
582.19	2.40
582.96	1.90
583.73	1.70
584.50	3.40
585.28	3.50
586.05	2.40
586.82	2.70
587.59	1.60
588.36	0.20
589.13	0.50
589.90	3.00
590.67	1.70
591.44	3.90
592.21	1.70
592.98	1.80
593.75	0.50
594.52	-0.10
595.29	1.40
596.06	2.10
596.83	2.20
597.60	2.60
598.37	1.40
599.14	0.40
599.91	1.50
600.68	-0.70
601.45	2.00
602.22	0.90
602.98	2.30
603.75	2.40
604.52	1.00
605.29	1.50
606.06	0.10
606.83	-0.50
607.60	1.00
608.37	1.70
609.13	0.50
609.90	1.80
610.67	0.80
611.44	0.50
612.21	0.90
612.97	0.90
613.74	0.20
614.51	0.10
615.28	1.20
616.05	1.20
616.81	0.40
617.58	1.20
618.35	0.20
619.12	0.70
619.88	1.20
620.65	0.40
621.42	1.00
622.18	1.70
622.95	1.30
623.72	0.20
624.49	-0.30
625.25	-0.20
626.02	0.30
626.79	-0.30
627.55	0.10
628.32	0.40
629.08	0.70
629.85	0.50
630.62	0.70
631.38	0.00
632.15	-0.40
632.92	0.20
633.68	0.20
634.45	0.50
635.21	0.30
635.98	0.60
636.74	0.80
637.51	-0.10
638.27	0.40
639.04	0.50
639.80	0.20
640.57	0.40
641.34	0.40
642.10	0.20
642.86	1.00
643.63	-0.40
644.39	-1.00
645.16	-0.70
645.92	-0.70
646.69	1.20
647.45	0.40
648.22	0.60
648.98	-0.40
649.75	-0.70
650.51	0.20
651.27	-0.70
652.04	-0.60
652.80	0.90
653.57	1.10
654.33	-0.40
655.09	-1.00
655.86	-1.20
656.62	0.80
657.38	-0.70
658.15	0.30
658.91	0.20
659.67	0.60
660.44	0.50
661.20	0.50
661.96	-0.50
662.72	-0.30
663.49	-0.80
664.25	-0.90
665.01	-0.60
665.77	0.10
666.54	0.00
667.30	-0.60
668.06	0.70
668.82	0.30
669.59	0.00
670.35	0.30
671.11	-0.50
671.87	-0.70
672.63	0.10
673.39	-0.10
674.16	-0.60
674.92	-0.20
675.68	-0.40
676.44	0.50
677.20	-0.30
677.96	-0.10
678.72	-0.60
679.49	-0.20
680.25	0.00
681.01	-0.90
681.77	-1.30
682.53	-1.00
683.29	0.40
684.05	0.10
684.81	0.70
685.57	-0.30
686.33	-1.40
687.09	0.10
687.85	-0.50
688.61	0.00
689.37	0.30
690.13	1.00
690.89	0.20
691.65	-0.10
692.41	-0.90
693.17	-2.60
693.93	-1.60
694.69	-0.40
695.45	-0.20
696.21	1.40
696.97	0.60
697.73	0.90
698.49	-1.00
699.24	-2.20
700.00	-1.90
700.76	0.40
701.52	1.50
702.28	1.90
703.04	0.90
703.80	0.60
704.56	-1.60
705.31	-1.70
706.07	-0.40
706.83	0.40
707.59	0.80
708.35	1.00
709.10	-0.10
709.86	-1.10
710.62	-1.80
711.38	-0.20
712.13	-0.20
712.89	0.20
713.65	0.40
714.41	0.80
715.16	-0.30
715.92	-0.50
716.68	-1.50
717.44	-0.90
718.19	-1.50
718.95	-1.70
719.71	-0.10
720.46	-0.20
721.22	-0.70
721.98	-0.80
722.73	1.10
723.49	-0.80
724.25	-0.60
725.00	-0.40
725.76	-1.20
726.51	0.20
727.27	-0.70
728.03	-0.10
728.78	0.10
729.54	-0.20
730.29	0.00
731.05	-1.00
731.80	-1.00
732.56	-0.40
733.31	0.10
734.07	0.60
734.83	0.90
735.58	-0.20
736.34	-0.80
737.09	-0.70
737.85	-1.90
738.60	-0.50
739.35	0.50
740.11	0.80
740.86	0.50
741.62	-0.50
742.37	-1.40
743.13	-0.40
743.88	-0.40
744.64	-2.00
745.39	0.80
746.14	0.60
746.90	0.10
747.65	0.30
748.40	-0.50
749.16	-1.80
749.91	-0.30
750.67	-0.20
751.42	0.90
752.17	-0.10
752.93	-0.70
753.68	-0.70
754.43	-0.80
755.18	-0.60
755.94	-0.60
756.69	-0.40
757.44	0.10
758.20	0.20
758.95	-0.10
759.70	0.40
760.45	-1.30
761.21	-0.60
761.96	-1.40
762.71	0.30
763.46	-0.40
764.21	0.40
764.97	1.10
765.72	-0.10
766.47	-0.80
767.22	0.20
767.97	-1.10
768.73	-0.10
769.48	-0.40
770.23	-0.80
770.98	0.30
771.73	0.20
772.48	-1.00
773.23	-0.20
773.98	-0.40
774.74	-0.80
775.49	-1.10
776.24	-0.20
776.99	-1.20
777.74	-0.70
778.49	-0.40
779.24	0.90
779.99	-0.20
780.74	0.70
781.49	0.60
782.24	-0.80
782.99	-0.80
783.74	-1.50
784.49	-0.60
785.24	0.20
785.99	0.60
786.74	0.00
787.49	-0.90
788.24	-0.70
788.99	-0.80
789.74	-0.20
790.49	-1.10
791.24	0.30
791.98	0.20
792.73	0.00
793.48	-0.10
794.23	-1.80
794.98	-0.90
795.73	-0.40
796.48	-0.50
797.23	0.40
797.97	0.90
798.72	-0.10
799.47	-1.00
800.22	-0.60
800.97	-0.50
801.72	-0.80
802.46	0.20
803.21	0.20
803.96	0.50
804.71	-0.80
805.45	-1.00
806.20	-1.50
806.95	-0.20
807.70	-1.30
808.44	-0.30
809.19	-0.20
809.94	-1.20
810.69	-0.10
811.43	1.10
812.18	0.10
812.93	-0.50
813.67	-0.10
814.42	-0.30
815.17	0.10
815.91	-0.40
816.66	-0.50
817.41	-0.70
818.15	-1.60
818.90	-1.10
819.64	-0.80
820.39	-0.40
821.14	-0.50
821.88	0.90
822.63	0.40
823.37	0.00
824.12	-1.00
824.87	-0.90
825.61	-1.90
826.36	-0.10
827.10	0.50
827.85	1.00
828.59	-0.60
829.34	-0.20
830.08	-1.50
830.83	-0.90
831.57	-0.80
832.32	0.20
833.06	0.00
833.81	-0.30
834.55	1.00
835.29	-0.40
836.04	-0.50
836.78	-1.10
837.53	-0.70
838.27	-1.40
839.02	0.20
839.76	1.30
840.50	0.30
841.25	-0.20
841.99	0.60
842.73	-2.00
843.48	-0.50
844.22	0.00
844.96	-0.20
845.71	0.70
846.45	-0.80
847.19	-0.60
847.94	0.10
848.68	-1.10
849.42	-1.10
850.17	1.00
850.91	-0.10
851.65	1.00
852.39	0.20
853.14	-0.60
853.88	-0.80
854.62	-1.30
855.36	-0.50
856.11	0.60
856.85	-0.40
857.59	-0.10
858.33	-1.00
859.07	-1.20
859.82	-0.30
860.56	0.00
861.30	1.10
862.04	1.20
862.78	-0.90
863.52	-0.50
864.26	-1.10
865.01	-1.40
865.75	-1.40
866.49	0.30
867.23	1.20
867.97	-0.10
868.71	0.40
869.45	-1.50
870.19	-0.90
870.93	-1.50
871.67	0.10
872.41	-0.80
873.15	-0.40
873.89	0.30
874.63	0.60
875.37	-0.70
876.11	-1.10
876.85	-1.70
877.59	-0.40
878.33	-1.20
879.07	0.00
879.81	-0.70
880.55	-0.50
881.29	-0.70
882.03	-0.90
882.77	-0.80
883.51	-1.20
884.25	-0.50
884.99	0.80
885.73	-0.30
886.47	-0.70
887.20	-0.20
887.94	-1.50
888.68	-0.80
889.42	-1.50
890.16	0.30
890.90	1.50
891.64	0.90
892.37	0.30
893.11	-0.30
893.85	-0.70
894.59	0.00
895.33	0.40
896.06	-0.50
896.80	0.30
897.54	0.60
898.28	1.00
899.01	-0.80
899.75	-2.20
900.49	-1.10
901.23	-0.60
901.96	-0.90
902.70	0.00
903.44	0.10
904.18	-0.90
904.91	-0.50
905.65	-0.60
906.39	0.10
907.12	-0.30
907.86	1.40
908.60	-0.10
909.33	0.10
910.07	-1.80
910.80	-1.40
911.54	-1.00
912.28	0.50
913.01	0.90
913.75	-0.10
914.48	-0.20
915.22	-1.50
915.96	-0.70
916.69	-1.10
917.43	-0.90
918.16	1.20
918.90	1.90
919.63	0.60
920.37	-1.30
921.10	-2.50
921.84	-0.40
922.57	-1.90
923.31	0.60
924.04	0.80
924.78	1.00
925.51	-0.70
926.25	-2.50
926.98	-1.70
927.72	-1.40
928.45	-0.10
929.18	0.80
929.92	1.30
930.65	0.90
931.39	-0.60
932.12	-1.30
932.85	-1.30
933.59	-1.20
934.32	-0.30
935.05	0.60
935.79	0.40
936.52	0.00
937.26	-0.80
937.99	-1.50
938.72	0.00
939.45	-1.30
940.19	-0.40
940.92	0.20
941.65	0.50
942.39	-0.10
943.12	-1.00
943.85	0.40
944.58	0.00
945.32	-0.90
946.05	0.70
946.78	1.10
947.51	-0.10
948.25	-0.80
948.98	-0.70
949.71	-0.10
950.44	-0.30
951.17	-0.20
951.91	0.80
952.64	-0.60
953.37	-0.60
954.10	-0.70
954.83	-0.20
955.56	-0.20
956.29	0.40
957.02	-0.50
957.76	-1.00
958.49	-0.70
959.22	0.30
959.95	-0.40
960.68	-0.70
961.41	-0.40
962.14	-0.20
962.87	0.00
963.60	-1.50
964.33	-2.00
965.06	-0.70
965.79	-0.30
966.52	1.30
967.25	-0.30
967.98	-0.40
968.71	-0.60
969.44	-1.10
970.17	-0.60
970.90	-1.10
971.63	0.90
972.36	-0.20
973.09	0.20
973.82	-0.50
974.55	0.40
975.28	1.50
976.01	1.30
976.74	1.20
977.46	-0.20
978.19	0.70
978.92	0.70
979.65	-0.10
980.38	-0.40
981.11	-0.70
981.84	-1.90
982.57	-1.60
983.29	-0.90
984.02	-0.50
984.75	-0.50
985.48	0.00
986.21	0.00
986.93	0.00
>>>>>End Processed Spectral Data<<<<<


==> plots_inkscapefigure_and_data/TPB_corr_39_160.dat <==
350.41 5.49258
351.21 1.70345
352 0.425382
352.8 1.27038
353.59 -1.28636
354.39 -8.62846
355.18 -3.44504
355.97 -2.59741
356.77 2.60245
357.56 6.48113
358.36 4.74314
359.15 0.434154
359.95 -5.61325
360.74 -8.54953
361.53 -8.07247
362.33 -1.68857
363.12 4.21622
363.91 9.63532
364.71 8.71131
365.5 2.07397
366.29 -6.59256
367.09 -4.53111
367.88 -6.96776
368.67 3.63982
369.47 5.62685
370.26 2.78558
371.05 7.90198
371.85 0
372.64 -3.45787
373.43 -3.40731
374.22 -0.377646
375.02 3.69768
375.81 4.00752
376.6 4.67904
377.39 3.53371
378.18 1.74442
378.98 0.691004
379.77 -2.02876
380.56 1.33779
381.35 0
382.14 6.18473
382.94 5.78585
383.73 6.02702
384.52 6.51258
385.31 4.89231
386.1 7.56622
386.89 9.00131
387.68 8.02659
388.47 14.6676
389.27 13.3221
390.06 15.6898
390.85 17.13
391.64 20.4211
392.43 24.5907
393.22 22.3841
394.01 28.7199
394.8 32.9773
395.59 36.4964
396.38 43.6636
397.17 47.0406
397.96 53.7286
398.75 56.778
399.54 67.6056
400.33 73.849
401.12 81.7499
401.91 93.4136
402.7 104.124
403.49 114.167
404.28 125.383
405.07 141.357
405.86 150.207
406.65 163.928
407.44 178.872
408.23 191.259
409.01 203.957
409.8 214.167
410.59 224.236
411.38 231.526
412.17 241.883
412.96 253.237
413.75 261.046
414.54 268.579
415.32 276.418
416.11 286.642
416.9 289.774
417.69 293.244
418.48 302.243
419.26 299.589
420.05 309.249
420.84 313.552
421.63 314.133
422.42 323.15
423.2 320.88
423.99 320.303
424.78 322.124
425.57 319.659
426.35 321.915
427.14 322.205
427.93 319.422
428.71 321.584
429.5 319.685
430.29 313.615
431.07 312.639
431.86 308.414
432.65 303.827
433.43 302.924
434.22 295.549
435.01 301.172
435.79 293.546
436.58 290.799
437.37 282.744
438.15 281.324
438.94 278.645
439.72 269.651
440.51 267.786
441.29 267
442.08 264.569
442.87 261.232
443.65 257.185
444.44 256.997
445.22 249.649
446.01 245.796
446.79 239.611
447.58 242.556
448.36 237.725
449.15 235.946
449.93 231.35
450.72 230.164
451.5 223.318
452.29 217.698
453.07 216.545
453.86 213.997
454.64 211.077
455.42 209.723
456.21 205.163
456.99 199.268
457.78 193.586
458.56 192.024
459.34 188.638
460.13 183.432
460.91 181.911
461.7 179.903
462.48 172.081
463.26 167.235
464.05 164.365
464.83 162.219
465.61 158.11
466.4 156.343
467.18 149.147
467.96 148.121
468.74 144.208
469.53 139.737
470.31 137.511
471.09 136.644
471.88 133.979
472.66 130.341
473.44 125.895
474.22 121.488
475.01 118.241
475.79 114.418
476.57 113.992
477.35 111.877
478.13 110.294
478.92 106.544
479.7 105.402
480.48 102.234
481.26 95.5585
482.04 96.6043
482.82 95.3195
483.6 93.2967
484.39 90.4057
485.17 89.2113
485.95 87.666
486.73 81.5674
487.51 81.1362
488.29 79.6952
489.07 78.7656
489.85 75.2455
490.63 75.1145
491.41 71.8758
492.19 69.178
492.98 69.1054
493.76 66.4965
494.54 64.0481
495.32 64.4162
496.1 62.2364
496.88 59.4948
497.66 57.4434
498.44 56.5025
499.22 55.0938
500 53.8967
500.78 54.2812
501.55 51.6225
502.33 48.1404
503.11 47.4003
503.89 45.0291
504.67 46.5077
505.45 44.477
506.23 43.854
507.01 43.7702
507.79 42.8459
508.57 40.322
509.35 38.5077
510.12 35.5845
510.9 35.0191
511.68 34.6296
512.46 34.703
513.24 34.2193
514.02 33.0614
514.8 31.8796
515.57 30.5191
516.35 27.3202
517.13 29.1323
517.91 29.3327
518.68 28.6853
519.46 26.4151
520.24 25.0673
521.02 23.9695
521.8 26.4455
522.57 23.0527
523.35 22.8331
524.13 22.3764
524.9 22.2072
525.68 20.0687
526.46 21.065
527.24 18.7649
528.01 18.1406
528.79 18.7093
529.57 18.4253
530.34 18.0593
531.12 19.0378
531.9 16.6366
532.67 16.0346
533.45 16.1282
534.22 15.2078
535 13.8157
535.78 13.9059
536.55 14.0114
537.33 13.4327
538.1 13.8621
538.88 13.1805
539.65 13.0525
540.43 12.71
541.21 12.2321
541.98 11.6538
542.76 10.7464
543.53 11.2912
544.31 9.94232
545.08 10.7053
545.86 11.4525
546.63 11.1042
547.41 9.44199
548.18 9.21542
548.96 9.21645
549.73 8.223
550.51 8.65079
551.28 8.63699
552.05 9.08273
552.83 7.98293
553.6 8.41782
554.38 6.99165
555.15 7.19781
555.92 6.20981
556.7 5.77521
557.47 6.42199
558.25 6.95366
559.02 6.51048
559.79 5.427
560.57 5.09948
561.34 5.537
562.11 4.55669
562.89 5.09558
563.66 5.52613
564.43 4.54547
565.21 4.76587
565.98 5.3041
566.75 4.65325
567.52 4.65188
568.3 2.80976
569.07 3.99439
569.84 3.56058
570.61 2.9125
571.39 3.66718
572.16 5.071
572.93 4.21087
573.7 4.3106
574.48 3.12433
575.25 2.91403
576.02 2.26618
576.79 3.23788
577.56 3.56322
578.33 2.58888
579.11 3.45256
579.88 3.45336
580.65 2.80498
581.42 0.861624
582.19 2.58524
582.96 2.04228
583.73 1.82575
584.5 3.65119
585.28 3.76233
586.05 2.58471
586.82 2.90657
587.59 1.72337
588.36 0.215685
589.13 0.539822
589.9 3.23788
590.67 1.83414
591.44 4.20729
592.21 1.83214
592.98 1.94155
593.75 0.538511
594.52 -0.10779
595.29 1.5115
596.06 2.26877
596.83 2.37881
597.6 2.81893
598.37 1.51677
599.14 0.434194
599.91 1.62569
600.68 -0.758799
601.45 2.16687
602.22 0.974173
602.98 2.48919
603.75 2.59662
604.52 1.0816
605.29 1.62474
606.06 0.108336
606.83 -0.542241
607.6 1.08483
608.37 1.84519
609.13 0.543198
609.9 1.95805
610.67 0.868881
611.44 0.542224
612.21 0.975094
612.97 0.974769
613.74 0.216681
614.51 0.108469
615.28 1.30124
616.05 1.30296
616.81 0.435058
617.58 1.30596
618.35 0.218359
619.12 0.765304
619.88 1.3127
620.65 0.437746
621.42 1.09436
622.18 1.86169
622.95 1.42376
623.72 0.21906
624.49 -0.328411
625.25 -0.219009
626.02 0.328886
626.79 -0.328784
627.55 0.109385
628.32 0.43726
629.08 0.764069
629.85 0.546606
630.62 0.766696
631.38 0
632.15 -0.437956
632.92 0.21909
633.68 0.220064
634.45 0.549722
635.21 0.329728
635.98 0.658738
636.74 0.879582
637.51 -0.110025
638.27 0.44056
639.04 0.55031
639.8 0.220353
640.57 0.441275
641.34 0.441563
642.1 0.220841
642.86 1.10331
643.63 -0.441527
644.39 -1.10515
645.16 -0.773951
645.92 -0.773404
646.69 1.32745
647.45 0.442984
648.22 0.665434
648.98 -0.444164
649.75 -0.77839


==> plots_inkscapefigure_and_data/TPB_corr_39_160.txt <==
350.41 5.49258
351.21 1.70345
352 0.425382
352.8 1.27038
353.59 -1.28636
354.39 -8.62846
355.18 -3.44504
355.97 -2.59741
356.77 2.60245
357.56 6.48113
358.36 4.74314
359.15 0.434154
359.95 -5.61325
360.74 -8.54953
361.53 -8.07247
362.33 -1.68857
363.12 4.21622
363.91 9.63532
364.71 8.71131
365.5 2.07397
366.29 -6.59256
367.09 -4.53111
367.88 -6.96776
368.67 3.63982
369.47 5.62685
370.26 2.78558
371.05 7.90198
371.85 0
372.64 -3.45787
373.43 -3.40731
374.22 -0.377646
375.02 3.69768
375.81 4.00752
376.6 4.67904
377.39 3.53371
378.18 1.74442
378.98 0.691004
379.77 -2.02876
380.56 1.33779
381.35 0
382.14 6.18473
382.94 5.78585
383.73 6.02702
384.52 6.51258
385.31 4.89231
386.1 7.56622
386.89 9.00131
387.68 8.02659
388.47 14.6676
389.27 13.3221
390.06 15.6898
390.85 17.13
391.64 20.4211
392.43 24.5907
393.22 22.3841
394.01 28.7199
394.8 32.9773
395.59 36.4964
396.38 43.6636
397.17 47.0406
397.96 53.7286
398.75 56.778
399.54 67.6056
400.33 73.849
401.12 81.7499
401.91 93.4136
402.7 104.124
403.49 114.167
404.28 125.383
405.07 141.357
405.86 150.207
406.65 163.928
407.44 178.872
408.23 191.259
409.01 203.957
409.8 214.167
410.59 224.236
411.38 231.526
412.17 241.883
412.96 253.237
413.75 261.046
414.54 268.579
415.32 276.418
416.11 286.642
416.9 289.774
417.69 293.244
418.48 302.243
419.26 299.589
420.05 309.249
420.84 313.552
421.63 314.133
422.42 323.15
423.2 320.88
423.99 320.303
424.78 322.124
425.57 319.659
426.35 321.915
427.14 322.205
427.93 319.422
428.71 321.584
429.5 319.685
430.29 313.615
431.07 312.639
431.86 308.414
432.65 303.827
433.43 302.924
434.22 295.549
435.01 301.172
435.79 293.546
436.58 290.799
437.37 282.744
438.15 281.324
438.94 278.645
439.72 269.651
440.51 267.786
441.29 267
442.08 264.569
442.87 261.232
443.65 257.185
444.44 256.997
445.22 249.649
446.01 245.796
446.79 239.611
447.58 242.556
448.36 237.725
449.15 235.946
449.93 231.35
450.72 230.164
451.5 223.318
452.29 217.698
453.07 216.545
453.86 213.997
454.64 211.077
455.42 209.723
456.21 205.163
456.99 199.268
457.78 193.586
458.56 192.024
459.34 188.638
460.13 183.432
460.91 181.911
461.7 179.903
462.48 172.081
463.26 167.235
464.05 164.365
464.83 162.219
465.61 158.11
466.4 156.343
467.18 149.147
467.96 148.121
468.74 144.208
469.53 139.737
470.31 137.511
471.09 136.644
471.88 133.979
472.66 130.341
473.44 125.895
474.22 121.488
475.01 118.241
475.79 114.418
476.57 113.992
477.35 111.877
478.13 110.294
478.92 106.544
479.7 105.402
480.48 102.234
481.26 95.5585
482.04 96.6043
482.82 95.3195
483.6 93.2967
484.39 90.4057
485.17 89.2113
485.95 87.666
486.73 81.5674
487.51 81.1362
488.29 79.6952
489.07 78.7656
489.85 75.2455
490.63 75.1145
491.41 71.8758
492.19 69.178
492.98 69.1054
493.76 66.4965
494.54 64.0481
495.32 64.4162
496.1 62.2364
496.88 59.4948
497.66 57.4434
498.44 56.5025
499.22 55.0938
500 53.8967
500.78 54.2812
501.55 51.6225
502.33 48.1404
503.11 47.4003
503.89 45.0291
504.67 46.5077
505.45 44.477
506.23 43.854
507.01 43.7702
507.79 42.8459
508.57 40.322
509.35 38.5077
510.12 35.5845
510.9 35.0191
511.68 34.6296
512.46 34.703
513.24 34.2193
514.02 33.0614
514.8 31.8796
515.57 30.5191
516.35 27.3202
517.13 29.1323
517.91 29.3327
518.68 28.6853
519.46 26.4151
520.24 25.0673
521.02 23.9695
521.8 26.4455
522.57 23.0527
523.35 22.8331
524.13 22.3764
524.9 22.2072
525.68 20.0687
526.46 21.065
527.24 18.7649
528.01 18.1406
528.79 18.7093
529.57 18.4253
530.34 18.0593
531.12 19.0378
531.9 16.6366
532.67 16.0346
533.45 16.1282
534.22 15.2078
535 13.8157
535.78 13.9059
536.55 14.0114
537.33 13.4327
538.1 13.8621
538.88 13.1805
539.65 13.0525
540.43 12.71
541.21 12.2321
541.98 11.6538
542.76 10.7464
543.53 11.2912
544.31 9.94232
545.08 10.7053
545.86 11.4525
546.63 11.1042
547.41 9.44199
548.18 9.21542
548.96 9.21645
549.73 8.223
550.51 8.65079
551.28 8.63699
552.05 9.08273
552.83 7.98293
553.6 8.41782
554.38 6.99165
555.15 7.19781
555.92 6.20981
556.7 5.77521
557.47 6.42199
558.25 6.95366
559.02 6.51048
559.79 5.427
560.57 5.09948
561.34 5.537
562.11 4.55669
562.89 5.09558
563.66 5.52613
564.43 4.54547
565.21 4.76587
565.98 5.3041
566.75 4.65325
567.52 4.65188
568.3 2.80976
569.07 3.99439
569.84 3.56058
570.61 2.9125
571.39 3.66718
572.16 5.071
572.93 4.21087
573.7 4.3106
574.48 3.12433
575.25 2.91403
576.02 2.26618
576.79 3.23788
577.56 3.56322
578.33 2.58888
579.11 3.45256
579.88 3.45336
580.65 2.80498
581.42 0.861624
582.19 2.58524
582.96 2.04228
583.73 1.82575
584.5 3.65119
585.28 3.76233
586.05 2.58471
586.82 2.90657
587.59 1.72337
588.36 0.215685
589.13 0.539822
589.9 3.23788
590.67 1.83414
591.44 4.20729
592.21 1.83214
592.98 1.94155
593.75 0.538511
594.52 -0.10779
595.29 1.5115
596.06 2.26877
596.83 2.37881
597.6 2.81893
598.37 1.51677
599.14 0.434194
599.91 1.62569
600.68 -0.758799
601.45 2.16687
602.22 0.974173
602.98 2.48919
603.75 2.59662
604.52 1.0816
605.29 1.62474
606.06 0.108336
606.83 -0.542241
607.6 1.08483
608.37 1.84519
609.13 0.543198
609.9 1.95805
610.67 0.868881
611.44 0.542224
612.21 0.975094
612.97 0.974769
613.74 0.216681
614.51 0.108469
615.28 1.30124
616.05 1.30296
616.81 0.435058
617.58 1.30596
618.35 0.218359
619.12 0.765304
619.88 1.3127
620.65 0.437746
621.42 1.09436
622.18 1.86169
622.95 1.42376
623.72 0.21906
624.49 -0.328411
625.25 -0.219009
626.02 0.328886
626.79 -0.328784
627.55 0.109385
628.32 0.43726
629.08 0.764069
629.85 0.546606
630.62 0.766696
631.38 0
632.15 -0.437956
632.92 0.21909
633.68 0.220064
634.45 0.549722
635.21 0.329728
635.98 0.658738
636.74 0.879582
637.51 -0.110025
638.27 0.44056
639.04 0.55031
639.8 0.220353
640.57 0.441275
641.34 0.441563
642.1 0.220841
642.86 1.10331
643.63 -0.441527
644.39 -1.10515
645.16 -0.773951
645.92 -0.773404
646.69 1.32745
647.45 0.442984
648.22 0.665434
648.98 -0.444164
649.75 -0.77839


==> plots_inkscapefigure_and_data/absorptioncrosssection.dat <==
70.74727747071205 1.813936325622504e-17
70.87819952100291 1.9338347806385738e-17
71.14004362158467 2.042893133956743e-17
71.18368430501495 2.218120173248135e-17
71.53280977245728 2.4753558201852113e-17
71.66373182274816 2.865328286656238e-17
71.66373182274816 2.6876768977560537e-17
71.79465387303904 3.0827816345909e-17
72.0564979736208 2.7624231141417495e-17
72.18742002391166 2.5911518831129718e-17
72.4492641244934 2.452825138129356e-17
72.9729523256569 2.5441972355806527e-17
73.4966405268204 2.7123648352330552e-17
74.0203287279839 3.0269180914251397e-17
74.28217282856565 3.256634691777594e-17
74.5440169291474 2.9993670910514424e-17
74.67493897943827 2.813405247855944e-17
74.93678308002 2.6632136698199484e-17
75.06770513031088 2.4980934601794705e-17
75.19862718060176 2.3432107631879716e-17
75.46047128118352 2.218120173248135e-17
75.59139333147439 2.0805959211894478e-17
75.85323743205613 1.9338347806385738e-17
76.11508153263789 1.8305984276153514e-17
76.63876973380138 1.881508678881094e-17
77.16245793496488 1.9338347806385738e-17
77.68614613612837 1.847413581090175e-17
78.20983433729187 1.7810657164657188e-17
78.47167843787362 1.916233021636564e-17
78.73352253845538 2.061658342678605e-17
78.99536663903712 1.916233021636564e-17
78.99536663903712 1.813936325622504e-17
79.12628868932799 2.061658342678605e-17
79.38813278990975 2.1779252886495444e-17
79.51905484020061 2.4304995302813425e-17
79.51905484020061 2.2798076813624868e-17
80.0427430413641 2.300749093458601e-17
80.0427430413641 2.1779252886495444e-17
80.17366509165498 2.4753558201852113e-17
80.30458714194586 2.7123648352330552e-17
80.56643124252761 2.918209595496101e-17
80.95919739340023 2.7624231141417495e-17
81.22104149398199 2.972066859809447e-17
81.48288559456373 3.197620731580776e-17
81.87565174543636 3.568449168862011e-17
81.87565174543636 3.377950124253652e-17
82.00657379572722 3.839263240086375e-17
82.26841789630897 3.4402921688278355e-17
82.26841789630897 3.197620731580776e-17
82.39933994659985 2.9993670910514424e-17
82.53026199689072 2.7624231141417495e-17
82.53026199689072 2.6149531799642104e-17
82.79210609747247 2.4753558201852113e-17
82.92302814776335 2.2590568779432893e-17
83.49035703235714 2.2453280453046585e-17
83.83948249979946 2.3432107631879716e-17
83.83948249979946 2.1384587815155027e-17
83.97040455009034 1.987616108702404e-17
83.97040455009034 1.847413581090175e-17
84.36317070096297 1.987616108702404e-17
84.36317070096297 1.847413581090175e-17
84.36317070096297 1.510779552705933e-17
84.49409275125383 1.6859848280136705e-17
84.49409275125383 1.5670587771689208e-17
84.88685890212646 1.655432846919798e-17
84.88685890212646 1.538661872678708e-17
84.88685890212646 1.4301276930926137e-17
85.01778095241733 1.3051617771768804e-17
85.1487030027082 1.2130982346739326e-17
85.54146915358083 1.281510747061899e-17
85.84695393759287 1.1911155016653366e-17
85.93423530445345 1.0870346980098477e-17
86.32700145532607 1.1275286732286628e-17
86.37064213875637 1.2354866718731294e-17
86.45792350561695 9.740715144927926e-18
86.63248623933812 1.0352958894502205e-17
86.85068965648956 1.2354866718731294e-17
86.85068965648956 1.1483378741402928e-17
87.11253375707132 1.0870346980098477e-17
87.2434558073622 1.1483378741402928e-17
87.50529990794394 1.0103574102801398e-17
87.63622195823481 1.067336381043907e-17
88.2035508428286 1.1070965589326721e-17
88.42175425998006 1.0011611398336244e-17
88.55267631027094 9.220714203033411e-18
88.68359836056182 8.57030317446759e-18
88.68359836056182 7.965770859498626e-18
88.68359836056182 7.47189018849811e-18
88.81452041085268 6.514255313079117e-18
88.94544246114356 7.008630297518785e-18
89.07636451143443 8.889562205480967e-18
89.07636451143443 7.679688797514664e-18
89.20728656172531 8.2625099869375e-18
89.7309747628888 7.540524017944898e-18
89.7746154463191 8.2625099869375e-18
89.99281886347055 1.0479950202009036e-17
89.99281886347055 9.740715144927926e-18
89.99281886347055 9.136787287015039e-18
90.03645954690084 1.1483378741402928e-17
90.12374091376142 1.281510747061899e-17
90.38558501434318 1.067336381043907e-17
90.38558501434318 9.92048573816121e-18
90.38558501434318 9.220714203033411e-18
90.51650706463406 8.414999439698176e-18
90.7783511652158 7.679688797514664e-18
90.7783511652158 7.137978667488702e-18
90.7783511652158 6.756922905659009e-18
91.04019526579755 8.338406137301005e-18
91.30203936637929 9.564202201273949e-18
91.30203936637929 8.889562205480967e-18
91.56388346696104 8.338406137301005e-18
91.82572756754278 8.728473130465604e-18
91.86936825097308 9.564202201273949e-18
92.08757166812454 8.187304643131645e-18
92.3494157687063 1.0290041470259815e-17
92.3494157687063 9.564202201273949e-18
92.3494157687063 8.889562205480967e-18
92.3494157687063 7.679688797514664e-18
92.61125986928803 2.4753558201852113e-17
92.61125986928803 2.300749093458601e-17
92.61125986928803 2.1384587815155027e-17
92.61125986928803 1.987616108702404e-17
92.61125986928803 1.847413581090175e-17
92.61125986928803 1.7171006637818644e-17
92.61125986928803 1.5959797631346966e-17
92.61125986928803 1.4834024923882187e-17
92.61125986928803 1.3787662007076868e-17
92.61125986928803 1.281510747061899e-17
92.61125986928803 1.1911155016653366e-17
92.61125986928803 1.1070965589326721e-17
92.61125986928803 8.2625099869375e-18
92.74218191957891 1.0290041470259815e-17
92.87310396986979 9.390887874848155e-18
92.87310396986979 8.728473130465604e-18
92.91674465330009 7.679688797514664e-18
93.00402602016067 5.9450334976848005e-18
93.00402602016067 5.6276622397848846e-18
93.13494807045153 6.337991244504539e-18
93.17858875388183 6.881625868543042e-18
93.2658701207424 7.679688797514664e-18
93.39679217103328 8.112783818163933e-18
93.44043285446358 8.889562205480967e-18
93.65863627161504 9.740715144927926e-18
93.70227695504532 1.067336381043907e-17
93.7895583219059 1.281510747061899e-17
93.7895583219059 1.1911155016653366e-17
93.92048037219678 8.889562205480967e-18
93.92048037219678 8.2625099869375e-18
93.92048037219678 7.7502313828359e-18
94.18232447277853 1.1070965589326721e-17
94.18232447277853 1.0290041470259815e-17
94.18232447277853 9.564202201273949e-18
94.18232447277853 7.137978667488702e-18
94.18232447277853 6.695421411440774e-18
94.44416857336027 8.112783818163933e-18
94.44416857336027 7.540524017944898e-18
94.48780925679057 8.889562205480967e-18
94.70601267394203 1.1483378741402928e-17
94.70601267394203 1.067336381043907e-17
94.70601267394203 9.92048573816121e-18
94.70601267394203 6.881625868543042e-18
94.70601267394203 6.3962095265104194e-18
94.70601267394203 5.9996422251743515e-18
94.96785677452377 2.024298726114469e-17
94.96785677452377 1.881508678881094e-17
94.96785677452377 1.74879076049207e-17
94.96785677452377 1.6254345028060888e-17
94.96785677452377 1.510779552705933e-17
94.96785677452377 1.4042121370833423e-17
94.96785677452377 1.3051617771768804e-17
94.96785677452377 1.2130982346739326e-17
94.96785677452377 8.414999439698176e-18
94.96785677452377 7.821421944458716e-18
94.96785677452377 7.269714237254248e-18
95.01149745795406 2.218120173248135e-17
95.01149745795406 9.220714203033411e-18
95.09877882481464 3.3167377891143234e-17
95.09877882481464 3.0827816345909e-17
95.09877882481464 2.865328286656238e-17
95.09877882481464 2.6632136698199484e-17
95.09877882481464 2.4753558201852113e-17
95.09877882481464 1.1070965589326721e-17
95.09877882481464 1.0290041470259815e-17
95.09877882481464 4.6871309214696485e-18
95.22970087510552 6.054752566846428e-18
95.22970087510552 5.6276622397848846e-18
95.22970087510552 5.2306980236511974e-18
95.22970087510552 4.861734881884876e-18
95.27334155853582 6.634479703658395e-18
95.49154497568728 7.269714237254248e-18
95.62246702597814 5.425550825070161e-18
95.75338907626902 6.054752566846428e-18
95.75338907626902 5.6276622397848846e-18
95.79702975969931 6.634479703658395e-18
95.8843111265599 7.965770859498626e-18
95.8843111265599 7.403881063983408e-18
96.01523317685077 4.6871309214696485e-18
96.01523317685077 4.3965271110672486e-18
96.05887386028107 5.135911769071105e-18
96.27707727743251 6.054752566846428e-18
96.27707727743251 5.6276622397848846e-18
96.32071796086281 6.634479703658395e-18
96.53892137801427 5.135911769071105e-18
96.53892137801427 4.7736346631126244e-18
96.53892137801427 4.436911871052606e-18
96.66984342830514 4.123940841893263e-18
96.66984342830514 3.833046173035802e-18
96.66984342830514 3.56267064148266e-18
96.66984342830514 3.3724800793250848e-18
96.800765478596 6.2803028651458434e-18
96.800765478596 5.8373026640463424e-18
96.800765478596 5.425550825070161e-18
96.8444061620263 6.881625868543042e-18
96.93168752888688 4.951461041705337e-18
96.93168752888688 4.6021947269571764e-18
97.19353162946864 1.987616108702404e-17
97.19353162946864 1.847413581090175e-17
97.32445367975951 1.7171006637818644e-17
97.32445367975951 1.5959797631346966e-17
97.32445367975951 1.4834024923882187e-17
97.32445367975951 1.3787662007076868e-17
97.32445367975951 1.281510747061899e-17
97.32445367975951 1.1911155016653366e-17
97.32445367975951 1.1070965589326721e-17
97.32445367975951 1.0290041470259815e-17
97.32445367975951 9.564202201273949e-18
97.32445367975951 8.971218209634614e-18
97.32445367975951 8.338406137301005e-18
97.32445367975951 7.679688797514664e-18
97.32445367975951 7.137978667488702e-18
97.32445367975951 6.634479703658395e-18
97.84814188092301 1.1911155016653366e-17
97.84814188092301 1.1070965589326721e-17
97.84814188092301 1.0290041470259815e-17
97.84814188092301 9.564202201273949e-18
97.84814188092301 8.889562205480967e-18
97.84814188092301 8.2625099869375e-18
97.84814188092301 7.679688797514664e-18
97.84814188092301 7.137978667488702e-18
97.84814188092301 6.634479703658395e-18
97.84814188092301 6.223139565261802e-18
97.97906393121389 5.731524036820339e-18
97.97906393121389 5.32723361397955e-18
97.97906393121389 4.951461041705337e-18
97.97906393121389 4.6021947269571764e-18
98.15362666493505 1.281510747061899e-17
98.24090803179563 4.609659326105123e-17
98.24090803179563 4.284503031526114e-17
98.24090803179563 3.9822826218845457e-17
98.24090803179563 3.7013802450070684e-17
98.24090803179563 3.4402921688278355e-17
98.24090803179563 3.197620731580776e-17
98.24090803179563 2.972066859809447e-17
98.24090803179563 2.7624231141417495e-17
98.24090803179563 2.5675672256020038e-17
98.24090803179563 2.3864560878588465e-17
98.24090803179563 2.218120173248135e-17
98.24090803179563 6.3962095265104194e-18
98.3718300820865 2.024298726114469e-17
98.3718300820865 1.881508678881094e-17
98.3718300820865 1.74879076049207e-17
98.3718300820865 1.6254345028060888e-17
98.3718300820865 1.510779552705933e-17
98.3718300820865 1.4042121370833423e-17
98.3718300820865 1.0479950202009036e-17
98.3718300820865 9.740715144927926e-18
98.3718300820865 9.053624273561833e-18
98.3718300820865 8.414999439698176e-18
98.3718300820865 7.821421944458716e-18
98.3718300820865 7.269714237254248e-18
98.3718300820865 6.756922905659009e-18
98.4154707655168 1.1483378741402928e-17
98.50275213237738 1.281510747061899e-17
98.76459623295912 6.756922905659009e-18
98.89551828325 9.564202201273949e-18
98.89551828325 8.889562205480967e-18
98.89551828325 8.2625099869375e-18
98.89551828325 7.679688797514664e-18
98.89551828325 7.137978667488702e-18
99.28828443412262 5.0428431502666746e-18
99.4192064844135 9.390887874848155e-18
99.4192064844135 8.728473130465604e-18
99.4192064844135 8.112783818163933e-18
99.4192064844135 7.540524017944898e-18
99.4192064844135 7.008630297518785e-18
99.4192064844135 6.514255313079117e-18
99.4192064844135 6.054752566846428e-18
99.4192064844135 5.6276622397848846e-18
99.4192064844135 5.278745147870968e-18
99.94289468557699 1.258288300770993e-17
99.94289468557699 1.169531121021549e-17
99.94289468557699 1.0870346980098477e-17
99.94289468557699 1.0103574102801398e-17
99.94289468557699 9.390887874848155e-18
99.94289468557699 8.728473130465604e-18
99.94289468557699 8.112783818163933e-18
99.94289468557699 7.540524017944898e-18
99.98653536900729 1.3787662007076868e-17
100.07381673586787 4.2775649705077244e-18
100.07381673586787 4.049210298331841e-18
100.07381673586787 1.9484379241627998e-18
100.20473878615874 2.218120173248135e-17
100.20473878615874 2.061658342678605e-17
100.20473878615874 1.916233021636564e-17
100.20473878615874 1.7810657164657188e-17
100.20473878615874 1.655432846919798e-17
100.20473878615874 1.538661872678708e-17
100.20473878615874 6.944837763292947e-18
100.20473878615874 4.6871309214696485e-18
100.20473878615874 3.59539592558266e-18
100.20473878615874 3.3113668676810673e-18
100.20473878615874 3.077789567382689e-18
100.20473878615874 2.8606883500418255e-18
100.20473878615874 2.6346997151793754e-18
100.24837946958904 2.0583198198031973e-18
100.24837946958904 1.6730251039209057e-18
100.33566083644962 1.4301276930926137e-17
100.33566083644962 1.3292493008809858e-17
100.33566083644962 1.2354866718731294e-17
100.33566083644962 1.1483378741402928e-17
100.33566083644962 1.067336381043907e-17
100.33566083644962 9.92048573816121e-18
100.33566083644962 9.220714203033411e-18
100.33566083644962 8.57030317446759e-18
100.33566083644962 7.965770859498626e-18
100.33566083644962 7.403881063983408e-18
100.33566083644962 6.3962095265104194e-18
100.33566083644962 5.9450334976848005e-18
100.33566083644962 5.525682537775883e-18
100.33566083644962 5.135911769071105e-18
100.33566083644962 3.833046173035802e-18
100.33566083644962 1.8444219930209187e-18
100.4665828867405 2.4713473810275543e-18
100.4665828867405 2.2970234017083648e-18
100.72842698732224 3.022016486207114e-18
100.72842698732224 2.8088493922210077e-18
100.72842698732224 2.610718685417392e-18
100.77206767075253 3.3113668676810673e-18
100.77206767075253 2.1480501105091556e-18
100.99027108790399 4.2775649705077244e-18
100.99027108790399 3.975833958032565e-18
100.99027108790399 3.6953864572087726e-18
100.99027108790399 2.382591607466736e-18
101.12119313819487 3.4347211710218396e-18
101.12119313819487 3.1924427009933005e-18
101.12119313819487 2.9672540773064675e-18
101.12119313819487 2.7579498158423904e-18
101.12119313819487 2.5634094649588288e-18
101.12119313819487 1.6832546477508103e-18
101.25211518848573 2.0210207011071774e-18
101.25211518848573 1.8784618793048883e-18
101.25211518848573 1.7459588761602322e-18
101.29575587191603 2.2145282856955116e-18
101.64488133935836 2.2970234017083648e-18
101.64488133935836 2.134995892727166e-18
101.64488133935836 1.9843974852723726e-18
101.64488133935836 1.8444219930209187e-18
101.64488133935836 1.714320096445962e-18
101.77580338964923 1.5933953315450195e-18
101.77580338964923 1.4810003615153287e-18
101.77580338964923 1.4019382422072832e-18
102.16856954052186 1.42781183215712e-18
102.29949159081274 1.3030482783691324e-18
102.29949159081274 1.2334860006508787e-18
102.82317979197623 1.3030482783691324e-18
103.34686799313972 1.42781183215712e-18
103.34686799313972 1.3270967962170242e-18
103.34686799313972 1.2334860006508787e-18
103.73963414401234 1.2562507059915667e-18
103.87055619430322 1.3030482783691324e-18
103.91419687773352 1.42781183215712e-18
104.13240029488497 1.1891866823904532e-18
104.13240029488497 1.1053037947724872e-18
104.26332234517584 1.4810003615153287e-18
104.26332234517584 1.376533511417887e-18
104.39424439546671 1.2794355472794704e-18
104.39424439546671 1.0367745601949382e-18
104.52516644575759 1.1891866823904532e-18
104.52516644575759 1.1053037947724872e-18
104.65608849604847 9.37568084789245e-19
104.65608849604847 8.714338777255688e-19
104.91793259663021 7.95287157949461e-19
104.91793259663021 7.391891673798167e-19
104.91793259663021 6.933591719630473e-19
105.04885464692109 9.205782744868316e-19
105.04885464692109 8.556424951968264e-19
105.17977669721196 6.385851897713148e-19
105.17977669721196 5.9354064756335135e-19
105.17977669721196 5.516734586908946e-19
105.44162079779372 7.95287157949461e-19
105.44162079779372 7.391891673798167e-19
105.44162079779372 6.870482186339911e-19
105.44162079779372 5.127594989043951e-19
105.44162079779372 4.765904532376697e-19
105.44162079779372 4.429727008521744e-19
105.44162079779372 4.1550823337117616e-19
105.57254284808458 6.385851897713148e-19
105.57254284808458 5.9354064756335135e-19
105.57254284808458 5.516734586908946e-19
105.57254284808458 3.8268391735217064e-19
105.70346489837546 8.556424951968264e-19
105.83438694866634 1.9131299915927664e-18
105.83438694866634 1.778181568052796e-18
105.96530899895721 1.6527521406583704e-18
105.96530899895721 1.5361702581598923e-18
105.96530899895721 1.42781183215712e-18
105.96530899895721 1.3270967962170242e-18
105.96530899895721 1.2334860006508787e-18
105.96530899895721 1.1464783263276646e-18
105.96530899895721 1.0656080020733933e-18
105.96530899895721 9.904421112958013e-19
105.96530899895721 9.205782744868316e-19
105.96530899895721 7.95287157949461e-19
105.96530899895721 7.391891673798167e-19
106.22715309953895 8.556424951968264e-19
106.35807514982983 4.429727008521744e-19
106.35807514982983 4.1932492774214787e-19
106.4889972001207 9.205782744868316e-19
106.4889972001207 7.95287157949461e-19
106.4889972001207 7.391891673798167e-19
106.4889972001207 6.870482186339911e-19
106.4889972001207 6.385851897713148e-19
106.4889972001207 5.9354064756335135e-19
106.4889972001207 5.516734586908946e-19
106.4889972001207 5.127594989043951e-19
106.4889972001207 4.765904532376697e-19
106.61991925041158 8.556424951968264e-19
106.79448198413274 9.904421112958013e-19
106.88176335099332 1.1053037947724872e-18
107.0126854012842 1.9843974852723726e-18
107.0126854012842 1.8444219930209187e-18
107.0126854012842 1.714320096445962e-18
107.0126854012842 1.5933953315450195e-18
107.0126854012842 1.4810003615153287e-18
107.0126854012842 1.376533511417887e-18
107.0126854012842 1.2794355472794704e-18
107.0126854012842 1.1891866823904532e-18
107.14360745157508 2.6589010252004305e-18
107.14360745157508 2.4713473810275543e-18
107.14360745157508 2.2970234017083648e-18
107.14360745157508 2.134995892727166e-18
107.40545155215682 1.6527521406583704e-18
107.40545155215682 1.5361702581598923e-18
107.40545155215682 1.42781183215712e-18
107.40545155215682 1.1676372541667827e-18
107.5363736024477 1.3030482783691324e-18
107.5363736024477 1.2111338179115827e-18
107.84185838645975 1.1053037947724872e-18
107.92913975332033 1.2334860006508787e-18
107.92913975332033 2.1315386115282133e-19
107.92913975332033 1.981184073883408e-19
107.92913975332033 1.841435249345613e-19
107.92913975332033 1.7115440317899973e-19
107.92913975332033 1.590815085025101e-19
107.92913975332033 1.4786021205056144e-19
107.92913975332033 1.3743044376079723e-19
107.92913975332033 1.277363707948093e-19
108.06006180361119 9.038963390564354e-19
108.06006180361119 8.401372706526851e-19
108.06006180361119 7.808756414220569e-19
108.06006180361119 7.257942108586537e-19
108.06006180361119 6.745981159773649e-19
108.06006180361119 6.270132928476005e-19
108.06006180361119 5.8278500946893e-19
108.06006180361119 5.416765021347833e-19
108.06006180361119 5.03467707984374e-19
108.06006180361119 4.679540869579137e-19
108.06006180361119 4.349455268487868e-19
108.06006180361119 4.042653255911892e-19
108.06006180361119 3.7574924533519457e-19
108.06006180361119 3.492446332455018e-19
108.06006180361119 3.246096043173092e-19
108.06006180361119 3.0171228183474803e-19
108.06006180361119 2.8043009140588264e-19
108.06006180361119 2.6064910479509243e-19
108.06006180361119 2.4226343004022543e-19
108.06006180361119 2.2517464458968957e-19
108.10370248704149 9.904421112958013e-19
108.32190590419295 1.1053037947724872e-18
108.45282795448382 5.8278500946893e-19
108.58375000477469 1.3515891435225549e-18
108.58375000477469 1.2562507059915667e-18
108.58375000477469 1.1676372541667827e-18
108.58375000477469 9.37568084789245e-19
108.58375000477469 8.714338777255688e-19
108.58375000477469 8.099646474405516e-19
108.58375000477469 7.528313356553853e-19
108.58375000477469 6.997280952145127e-19
108.58375000477469 6.503706528186512e-19
108.58375000477469 6.044947872474475e-19
108.62739068820498 1.4810003615153287e-18
108.62739068820498 1.0273378409205336e-18
108.97651615564732 2.134995892727166e-18
108.97651615564732 1.9843974852723726e-18
108.97651615564732 1.8444219930209187e-18
108.97651615564732 1.714320096445962e-18
108.97651615564732 1.5933953315450195e-18
108.97651615564732 1.4810003615153287e-18
108.97651615564732 1.376533511417887e-18
108.97651615564732 1.2794355472794704e-18
108.97651615564732 1.1891866823904532e-18
108.97651615564732 1.1053037947724872e-18
108.97651615564732 1.0273378409205336e-18
108.97651615564732 9.548714519744401e-19
108.97651615564732 8.875166994518441e-19
108.97651615564732 8.249130185818768e-19
109.1074382059382 7.528313356553853e-19
109.1074382059382 6.997280952145127e-19
109.1074382059382 6.503706528186512e-19
109.1074382059382 6.044947872474475e-19
109.1074382059382 5.618549149253027e-19
109.1074382059382 5.080923633165667e-19
109.23836025622906 4.765904532376697e-19
109.23836025622906 8.860795094276344e-20
109.23836025622906 8.235772051128065e-20
109.23836025622906 7.654836903062677e-20
109.23836025622906 7.114879776749486e-20
109.23836025622906 6.613010163200904e-20
109.36928230651993 4.349455268487868e-19
109.36928230651993 4.042653255911892e-19
109.36928230651993 3.7574924533519457e-19
109.36928230651993 3.492446332455018e-19
109.36928230651993 3.246096043173092e-19
109.36928230651993 3.0171228183474803e-19
109.36928230651993 2.8043009140588264e-19
109.36928230651993 2.6064910479509243e-19
109.36928230651993 2.4226343004022543e-19
109.36928230651993 2.2517464458968957e-19
109.36928230651993 2.092912684249263e-19
109.36928230651993 1.945282743478168e-19
109.36928230651993 1.8080663281140504e-19
109.36928230651993 1.6805288885741703e-19
109.36928230651993 1.5619876889572648e-19
109.36928230651993 1.451808152208611e-19
109.36928230651993 1.3494004630897241e-19
109.36928230651993 1.2542164107679695e-19
109.36928230651993 1.1657464541236731e-19
109.36928230651993 1.0835169940646916e-19
109.36928230651993 1.0070878382465449e-19
109.36928230651993 9.360498446261974e-20
109.76204845739257 4.2706381445591876e-19
109.76204845739257 3.969395736750693e-19
109.76204845739257 3.6894023753822784e-19
109.89297050768343 3.4291591945475007e-19
109.89297050768343 3.187273055390505e-19
109.89297050768343 2.9624490883278554e-19
109.89297050768343 2.7534837613275314e-19
109.89297050768343 2.559258437137855e-19
109.89297050768343 2.400583489478498e-19
110.28573665855606 2.378733384976802e-19
110.28573665855606 2.2109422146249644e-19
110.28573665855606 2.0549867031266366e-19
110.28573665855606 1.9100319864052226e-19
110.28573665855606 1.7753020900526296e-19
110.41665870884694 1.665232719124353e-19
110.5475807591378 1.5336826784085595e-19
110.5475807591378 1.4254997213845537e-19
110.5475807591378 1.3249477771868793e-19
110.5475807591378 1.2314885691926972e-19
110.67850280942868 1.155135833015619e-19
110.80942485971956 1.0638824219336038e-19
110.80942485971956 9.888382501822044e-20
110.80942485971956 9.19087546578928e-20
110.80942485971956 8.542569203009935e-20
110.94034691001043 8.01292682633775e-20
111.0712689603013 7.3799216984949e-20
111.0712689603013 6.859356549531199e-20
111.0712689603013 6.375511041423696e-20
111.0712689603013 5.925795042990362e-20
111.20219101059217 5.558393609574311e-20
111.33311306088305 5.119291676699484e-20
111.33311306088305 4.758186919339632e-20
111.33311306088305 4.4225537807159075e-20
111.46403511117393 4.1105955429844845e-20
111.46403511117393 3.8557371343271664e-20
111.5949571614648 2.6992094502793484e-20
111.72587921175567 3.2408395146438185e-20
111.72587921175567 3.0122370749929913e-20
111.72587921175567 2.7997598014227975e-20
111.76951989518597 3.551141643747986e-20
111.85680126204655 2.5551141312363217e-20
111.85680126204655 2.3748814102553438e-20
111.98772331233742 4.2637225354870523e-20
111.98772331233742 3.962967941128907e-20
112.1186453626283 1.277363707948093e-19
112.1186453626283 1.187260986527019e-19
112.1186453626283 1.1035139337044564e-19
112.1186453626283 1.0256742331288424e-19
112.1186453626283 9.533251918014939e-20
112.1186453626283 8.860795094276344e-20
112.1186453626283 8.235772051128065e-20
112.1186453626283 7.654836903062677e-20
112.1186453626283 7.114879776749486e-20
112.1186453626283 6.613010163200904e-20
112.1186453626283 6.146541444243191e-20
112.1186453626283 5.712976510459871e-20
112.1186453626283 5.30999439361706e-20
112.1186453626283 4.9354378420111765e-20
112.1186453626283 4.587301772227181e-20
112.24956741291918 1.3869282548749917e-19
112.38048946321004 2.6545953642126896e-19
112.38048946321004 1.4786021205056144e-19
112.51141151350092 2.4226343004022543e-19
112.51141151350092 2.2517464458968957e-19
112.51141151350092 2.092912684249263e-19
112.51141151350092 1.945282743478168e-19
112.51141151350092 1.8080663281140504e-19
112.51141151350092 1.6805288885741703e-19
112.51141151350092 1.5763354903752919e-19
112.90417766437355 1.650075775367977e-19
112.90417766437355 1.5336826784085595e-19
112.90417766437355 1.4254997213845537e-19
112.90417766437355 1.3249477771868793e-19
112.90417766437355 1.2542164107679695e-19
113.16602176495529 1.187260986527019e-19
113.16602176495529 1.1035139337044564e-19
113.16602176495529 1.0256742331288424e-19
113.16602176495529 9.533251918014939e-20
113.29694381524617 8.860795094276344e-20
113.5587879158279 8.235772051128065e-20
113.5587879158279 7.654836903062677e-20
113.5587879158279 7.114879776749486e-20
113.5587879158279 6.613010163200904e-20
113.5587879158279 6.203001144068704e-20
113.68970996611878 2.2970234017083648e-18
113.68970996611878 2.134995892727166e-18
113.68970996611878 4.342412027806864e-20
113.82063201640966 1.9843974852723726e-18
113.82063201640966 1.8444219930209187e-18
113.82063201640966 1.714320096445962e-18
113.82063201640966 1.5933953315450195e-18
113.82063201640966 1.4810003615153287e-18
113.82063201640966 1.376533511417887e-18
113.82063201640966 1.2794355472794704e-18
113.82063201640966 1.1891866823904532e-18
113.82063201640966 1.1053037947724872e-18
113.82063201640966 1.0273378409205336e-18
113.82063201640966 9.548714519744401e-19
113.82063201640966 8.875166994518441e-19
113.82063201640966 8.249130185818768e-19
113.82063201640966 7.667252781228215e-19
113.82063201640966 7.126419863310342e-19
113.82063201640966 6.623736234772844e-19
113.82063201640966 6.156510919841113e-19
113.82063201640966 5.722242758874397e-19
113.82063201640966 5.318607019109377e-19
113.82063201640966 4.943442949855576e-19
113.82063201640966 4.59474221552255e-19
113.82063201640966 4.2706381445591876e-19
113.82063201640966 3.969395736750693e-19
113.82063201640966 3.6894023753822784e-19
113.82063201640966 3.0171228183474803e-19
113.82063201640966 2.7534837613275314e-19
113.82063201640966 2.559258437137855e-19
113.82063201640966 2.400583489478498e-19
113.82063201640966 5.21377119775741e-20
113.82063201640966 4.846002040968555e-20
113.82063201640966 4.5041745965324327e-20
113.86427269983996 3.3060046435880525e-19
113.86427269983996 8.860795094276344e-20
113.86427269983996 5.712976510459871e-20
113.95155406670054 2.2109422146249644e-19
113.95155406670054 2.0549867031266366e-19
113.95155406670054 1.9100319864052226e-19
113.95155406670054 1.7753020900526296e-19
113.95155406670054 1.650075775367977e-19
113.95155406670054 1.5336826784085595e-19
113.95155406670054 1.4254997213845537e-19
113.95155406670054 1.3249477771868793e-19
113.95155406670054 1.2314885691926972e-19
113.95155406670054 1.1446217897525257e-19
113.95155406670054 1.0638824219336038e-19
113.95155406670054 9.888382501822044e-20
113.95155406670054 7.939993187792249e-20
113.95155406670054 7.3799216984949e-20
113.95155406670054 6.859356549531199e-20
113.95155406670054 6.375511041423696e-20
113.95155406670054 4.1105955429844845e-20
114.21339816728228 8.556424951968264e-19
114.21339816728228 7.95287157949461e-19
114.21339816728228 7.391891673798167e-19
114.21339816728228 6.870482186339911e-19
114.21339816728228 6.385851897713148e-19
114.21339816728228 5.9354064756335135e-19
114.21339816728228 5.516734586908946e-19
114.21339816728228 5.127594989043951e-19
114.21339816728228 4.765904532376697e-19
114.34432021757316 4.429727008521744e-19
114.34432021757316 4.11726278542166e-19
114.34432021757316 3.8268391735217064e-19
114.34432021757316 3.5569014714955803e-19
114.34432021757316 3.3060046435880525e-19
114.47524226786403 1.8754200135287555e-19
114.60616431815491 2.8043009140588264e-19
114.60616431815491 2.6064910479509243e-19
114.60616431815491 2.4226343004022543e-19
114.60616431815491 2.2517464458968957e-19
114.60616431815491 2.092912684249263e-19
114.60616431815491 1.945282743478168e-19
114.64980500158521 3.0728055840214594e-19
114.86800841873665 3.077789567382689e-18
114.86800841873665 2.8606883500418255e-18
114.86800841873665 2.6589010252004305e-18
114.86800841873665 2.4713473810275543e-18
114.86800841873665 2.2970234017083648e-18
114.86800841873665 2.134995892727166e-18
114.86800841873665 1.9843974852723726e-18
114.86800841873665 1.8444219930209187e-18
114.86800841873665 1.714320096445962e-18
114.86800841873665 1.5933953315450195e-18
114.86800841873665 1.4810003615153287e-18
114.86800841873665 1.376533511417887e-18
114.86800841873665 1.2794355472794704e-18
114.86800841873665 1.1891866823904532e-18
114.86800841873665 1.1154566784770883e-18
114.86800841873665 4.59474221552255e-19
114.86800841873665 4.2706381445591876e-19
114.86800841873665 3.969395736750693e-19
114.86800841873665 3.6894023753822784e-19
114.86800841873665 3.4291591945475007e-19
114.86800841873665 1.7753020900526296e-19
114.86800841873665 1.650075775367977e-19
114.86800841873665 1.5336826784085595e-19
114.86800841873665 1.4254997213845537e-19
114.86800841873665 1.3249477771868793e-19
114.86800841873665 1.2314885691926972e-19
114.86800841873665 1.1446217897525257e-19
114.86800841873665 1.0638824219336038e-19
114.86800841873665 9.888382501822044e-20
114.86800841873665 9.19087546578928e-20
114.86800841873665 8.542569203009935e-20
114.86800841873665 8.01292682633775e-20
114.99893046902753 2.7534837613275314e-19
114.99893046902753 2.559258437137855e-19
114.99893046902753 2.378733384976802e-19
114.99893046902753 2.2109422146249644e-19
114.99893046902753 2.0549867031266366e-19
114.99893046902753 1.9100319864052226e-19
114.99893046902753 7.3799216984949e-20
114.99893046902753 6.859356549531199e-20
114.99893046902753 6.375511041423696e-20
114.99893046902753 6.035159055222251e-20
115.1298525193184 1.0273378409205336e-18
115.1298525193184 9.548714519744401e-19
115.1298525193184 8.875166994518441e-19
115.1298525193184 8.249130185818768e-19
115.1298525193184 7.667252781228215e-19
115.1298525193184 7.126419863310342e-19
115.1298525193184 6.623736234772844e-19
115.1298525193184 6.156510919841113e-19
115.1298525193184 5.722242758874397e-19
115.1298525193184 5.318607019109377e-19
115.1298525193184 4.943442949855576e-19
115.1298525193184 3.187273055390505e-19
115.1298525193184 2.9896609745231417e-19
115.39169661990016 1.2562507059915667e-18
115.39169661990016 1.1676372541667827e-18
115.39169661990016 1.0852744207948788e-18
115.39169661990016 4.1932492774214787e-19
115.39169661990016 3.89746572795807e-19
115.39169661990016 3.6225461678129815e-19
115.39169661990016 3.36701889225123e-19
115.43533730333044 1.376533511417887e-18
115.43533730333044 4.59474221552255e-19
115.6535407204819 9.904421112958013e-19
115.6535407204819 9.205782744868316e-19
115.6535407204819 8.556424951968264e-19
115.6535407204819 7.95287157949461e-19
115.6535407204819 7.391891673798167e-19
115.6535407204819 6.870482186339911e-19
115.6535407204819 6.385851897713148e-19
115.6535407204819 5.9354064756335135e-19
115.6535407204819 5.516734586908946e-19
115.6535407204819 5.127594989043951e-19
115.6535407204819 3.0728055840214594e-19
115.78446277077278 3.975833958032565e-18
115.78446277077278 3.6953864572087726e-18
115.78446277077278 3.4347211710218396e-18
115.78446277077278 3.1924427009933005e-18
115.78446277077278 2.9672540773064675e-18
115.78446277077278 2.7579498158423904e-18
115.78446277077278 2.5634094649588288e-18
115.78446277077278 2.382591607466736e-18
115.78446277077278 2.2145282856955116e-18
115.78446277077278 2.0583198198031973e-18
115.78446277077278 1.9131299915927664e-18
115.78446277077278 1.778181568052796e-18
115.78446277077278 1.6527521406583704e-18
115.78446277077278 1.5361702581598923e-18
115.78446277077278 1.42781183215712e-18
115.78446277077278 1.3270967962170242e-18
115.78446277077278 1.2334860006508787e-18
115.78446277077278 1.1464783263276646e-18
115.78446277077278 1.0656080020733933e-18
115.91538482106365 4.349455268487868e-19
115.91538482106365 4.042653255911892e-19
115.91538482106365 3.7574924533519457e-19
115.91538482106365 3.492446332455018e-19
115.91538482106365 3.246096043173092e-19
115.91538482106365 2.9354848846479256e-19
115.95902550449395 4.765904532376697e-19
116.04630687135452 9.548714519744401e-19
116.04630687135452 8.875166994518441e-19
116.04630687135452 2.2109422146249644e-19
116.04630687135452 2.0549867031266366e-19
116.04630687135452 1.9100319864052226e-19
116.04630687135452 1.7753020900526296e-19
116.04630687135452 1.650075775367977e-19
116.04630687135452 1.5336826784085595e-19
116.1772289216454 8.249130185818768e-19
116.1772289216454 7.667252781228215e-19
116.1772289216454 7.126419863310342e-19
116.1772289216454 6.623736234772844e-19
116.1772289216454 6.156510919841113e-19
116.1772289216454 5.722242758874397e-19
116.1772289216454 5.318607019109377e-19
116.1772289216454 2.7534837613275314e-19
116.1772289216454 2.559258437137855e-19
116.1772289216454 2.400583489478498e-19
116.30815097193627 3.4291591945475007e-19
116.30815097193627 3.187273055390505e-19
116.30815097193627 2.9624490883278554e-19
116.43907302222715 4.511480210451492e-19
116.43907302222715 4.1932492774214787e-19
116.43907302222715 3.89746572795807e-19
116.43907302222715 3.6225461678129815e-19
116.48271370565745 4.943442949855576e-19
116.70091712280889 1.6228023740203503e-18
116.70091712280889 1.5083330891032975e-18
116.70091712280889 1.4019382422072832e-18
116.70091712280889 1.3030482783691324e-18
116.70091712280889 1.2111338179115827e-18
116.70091712280889 1.1257028225577023e-18
116.70091712280889 1.0462979614420183e-18
116.70091712280889 9.724941629180362e-19
116.70091712280889 9.038963390564354e-19
116.70091712280889 8.401372706526851e-19
116.70091712280889 7.808756414220569e-19
116.70091712280889 7.257942108586537e-19
116.70091712280889 6.745981159773649e-19
116.70091712280889 6.270132928476005e-19
116.70091712280889 5.8278500946893e-19
116.70091712280889 5.416765021347833e-19
116.74455780623919 1.778181568052796e-18
116.83183917309977 3.3113668676810673e-18
116.83183917309977 3.077789567382689e-18
116.83183917309977 2.8606883500418255e-18
116.83183917309977 2.6589010252004305e-18
116.83183917309977 2.4713473810275543e-18
116.83183917309977 2.2970234017083648e-18
116.83183917309977 2.134995892727166e-18
116.83183917309977 1.9843974852723726e-18
116.83183917309977 4.943442949855576e-19
116.83183917309977 4.59474221552255e-19
116.83183917309977 4.2706381445591876e-19
116.83183917309977 3.969395736750693e-19
116.83183917309977 3.6894023753822784e-19
116.83183917309977 3.4291591945475007e-19
116.83183917309977 3.187273055390505e-19
116.83183917309977 2.9624490883278554e-19
116.83183917309977 2.7534837613275314e-19
116.83183917309977 2.559258437137855e-19
116.83183917309977 2.378733384976802e-19
116.83183917309977 2.2109422146249644e-19
116.83183917309977 2.0549867031266366e-19
116.83183917309977 1.9100319864052226e-19
116.83183917309977 1.7753020900526296e-19
116.83183917309977 1.650075775367977e-19
116.83183917309977 1.5336826784085595e-19
116.83183917309977 1.4254997213845537e-19
116.83183917309977 1.3249477771868793e-19
116.83183917309977 1.2314885691926972e-19
116.83183917309977 1.1446217897525257e-19
116.83183917309977 1.0638824219336038e-19
116.83183917309977 9.888382501822044e-20
116.83183917309977 9.19087546578928e-20
116.83183917309977 4.1105955429844845e-20
116.96276122339064 8.542569203009935e-20
116.96276122339064 7.939993187792249e-20
116.96276122339064 7.3799216984949e-20
116.96276122339064 6.859356549531199e-20
116.96276122339064 6.375511041423696e-20
116.96276122339064 5.925795042990362e-20
116.96276122339064 5.507801125803983e-20
116.96276122339064 5.119291676699484e-20
116.96276122339064 4.758186919339632e-20
116.96276122339064 4.463177611399665e-20
117.48644942455414 8.542569203009935e-20
117.48644942455414 7.939993187792249e-20
117.48644942455414 7.3799216984949e-20
117.48644942455414 6.859356549531199e-20
117.48644942455414 6.375511041423696e-20
117.48644942455414 5.925795042990362e-20
117.48644942455414 5.507801125803983e-20
117.48644942455414 5.119291676699484e-20
117.48644942455414 4.758186919339632e-20
117.48644942455414 4.4225537807159075e-20
117.61737147484502 3.30065110275134e-20
117.61737147484502 3.067829671416726e-20
117.61737147484502 2.851431005530879e-20
117.61737147484502 2.650296675547862e-20
117.61737147484502 2.463349965261498e-20
117.61737147484502 2.2895901079072383e-20
117.61737147484502 2.1673620173666884e-20
117.74829352513589 4.1105955429844845e-20
117.74829352513589 3.820642225241336e-20
117.74829352513589 3.583761027032525e-20
117.87921557542677 1.650075775367977e-19
117.87921557542677 1.5336826784085595e-19
117.87921557542677 1.4254997213845537e-19
117.87921557542677 1.3249477771868793e-19
117.87921557542677 1.2314885691926972e-19
117.87921557542677 1.1446217897525257e-19
117.87921557542677 1.0638824219336038e-19
117.87921557542677 9.888382501822044e-20
117.87921557542677 9.19087546578928e-20
117.87921557542677 8.542569203009935e-20
117.87921557542677 7.939993187792249e-20
117.87921557542677 7.3799216984949e-20
117.87921557542677 6.859356549531199e-20
117.87921557542677 6.375511041423696e-20
117.87921557542677 5.925795042990362e-20
117.87921557542677 5.507801125803983e-20
117.87921557542677 5.119291676699484e-20
117.87921557542677 4.758186919339632e-20
117.87921557542677 4.4225537807159075e-20
118.01013762571763 4.511480210451492e-19
118.01013762571763 4.1932492774214787e-19
118.01013762571763 3.89746572795807e-19
118.01013762571763 3.6225461678129815e-19
118.01013762571763 3.36701889225123e-19
118.01013762571763 3.1295160076927363e-19
118.01013762571763 2.908766109077808e-19
118.01013762571763 2.703587473756857e-19
118.01013762571763 2.5128817354697334e-19
118.01013762571763 2.3356280045501015e-19
118.01013762571763 2.170877402879032e-19
118.01013762571763 2.017747984332202e-19
118.01013762571763 1.8754200135287555e-19
118.01013762571763 1.759143295176393e-19
118.05377830914793 4.943442949855576e-19
118.14105967600851 9.904421112958013e-19
118.14105967600851 9.205782744868316e-19
118.14105967600851 8.556424951968264e-19
118.14105967600851 7.95287157949461e-19
118.14105967600851 7.391891673798167e-19
118.14105967600851 6.870482186339911e-19
118.14105967600851 6.385851897713148e-19
118.14105967600851 5.9354064756335135e-19
118.14105967600851 5.516734586908946e-19
118.40290377659026 4.429727008521744e-19
118.40290377659026 4.11726278542166e-19
118.40290377659026 3.8268391735217064e-19
118.40290377659026 3.5569014714955803e-19
118.40290377659026 3.3060046435880525e-19
118.40290377659026 3.0728055840214594e-19
118.40290377659026 2.8560559270557417e-19
118.40290377659026 2.6545953642126896e-19
118.40290377659026 2.4673454328900363e-19
118.53382582688113 2.2517464458968957e-19
118.53382582688113 2.092912684249263e-19
118.53382582688113 1.945282743478168e-19
118.53382582688113 1.8080663281140504e-19
118.53382582688113 1.6805288885741703e-19
118.53382582688113 1.5619876889572648e-19
118.53382582688113 1.451808152208611e-19
118.79566992746288 1.3249477771868793e-19
118.79566992746288 1.2314885691926972e-19
118.79566992746288 1.1446217897525257e-19
118.79566992746288 1.0638824219336038e-19
118.79566992746288 9.888382501822044e-20
118.79566992746288 9.19087546578928e-20
118.79566992746288 8.542569203009935e-20
118.79566992746288 7.939993187792249e-20
118.79566992746288 7.3799216984949e-20
118.79566992746288 6.859356549531199e-20
118.79566992746288 6.375511041423696e-20
118.79566992746288 5.925795042990362e-20
118.79566992746288 5.507801125803983e-20
118.79566992746288 5.119291676699484e-20
118.79566992746288 4.758186919339632e-20
118.79566992746288 4.4225537807159075e-20
118.92659197775376 2.2109422146249644e-19
118.92659197775376 1.650075775367977e-19
118.92659197775376 1.5336826784085595e-19
118.92659197775376 1.4254997213845537e-19
118.92659197775376 4.1105955429844845e-20
118.92659197775376 3.820642225241336e-20
118.92659197775376 3.551141643747986e-20
118.92659197775376 3.30065110275134e-20
118.92659197775376 3.067829671416726e-20
118.92659197775376 2.851431005530879e-20
118.92659197775376 2.650296675547862e-20
118.92659197775376 2.463349965261498e-20
118.92659197775376 2.2895901079072383e-20
118.92659197775376 2.1280869288380755e-20
118.92659197775376 1.9779758660954517e-20
118.92659197775376 1.8384533422195586e-20
118.92659197775376 1.7087724625226066e-20
118.92659197775376 1.5882390167979088e-20
118.92659197775376 1.5034520404413958e-20
119.05751402804464 2.0549867031266366e-19
119.05751402804464 1.9100319864052226e-19
119.05751402804464 1.7916093132306098e-19
119.45028017891725 1.743131577607923e-19
119.58120222920813 1.8080663281140504e-19
119.62484291263843 1.981184073883408e-19
119.97396838008075 5.318607019109377e-19
119.97396838008075 4.943442949855576e-19
119.97396838008075 4.59474221552255e-19
119.97396838008075 4.2706381445591876e-19
119.97396838008075 3.969395736750693e-19
119.97396838008075 3.6894023753822784e-19
119.97396838008075 3.4291591945475007e-19
119.97396838008075 3.187273055390505e-19
119.97396838008075 2.9624490883278554e-19
119.97396838008075 2.7534837613275314e-19
119.97396838008075 2.559258437137855e-19
119.97396838008075 2.378733384976802e-19
119.97396838008075 2.2109422146249644e-19
120.36673453095337 5.8278500946893e-19
120.759500681826 1.0656080020733933e-18
120.759500681826 9.904421112958013e-19
120.759500681826 9.205782744868316e-19
120.759500681826 8.556424951968264e-19
120.759500681826 7.95287157949461e-19
120.759500681826 7.391891673798167e-19
120.759500681826 6.870482186339911e-19
120.759500681826 6.385851897713148e-19
120.759500681826 6.044947872474475e-19
120.89042273211687 5.6276622397848846e-18
120.89042273211687 5.2306980236511974e-18
120.89042273211687 4.861734881884876e-18
120.89042273211687 4.518797673821231e-18
120.89042273211687 4.200050581329813e-18
120.89042273211687 3.9037872812773284e-18
120.89042273211687 3.62842181120531e-18
120.89042273211687 3.3724800793250848e-18
120.89042273211687 3.134591973380949e-18
120.89042273211687 2.9134840261386e-18
120.89042273211687 2.707972598235575e-18
120.89042273211687 2.5169575419000016e-18
120.89042273211687 2.339416311618154e-18
120.89042273211687 2.1743984902239258e-18
120.89042273211687 2.0210207011071774e-18
120.89042273211687 1.8784618793048883e-18
120.89042273211687 1.7459588761602322e-18
120.89042273211687 1.6228023740203503e-18
120.89042273211687 1.5083330891032975e-18
120.89042273211687 1.4019382422072832e-18
120.89042273211687 1.3030482783691324e-18
120.89042273211687 1.2111338179115827e-18
120.89042273211687 1.1360430836672842e-18
120.93406341554717 6.166496565580392e-18
121.02134478240774 1.3292493008809858e-17
121.02134478240774 1.2354866718731294e-17
121.02134478240774 1.1483378741402928e-17
121.02134478240774 1.067336381043907e-17
121.02134478240774 9.92048573816121e-18
121.02134478240774 9.220714203033411e-18
121.02134478240774 8.57030317446759e-18
121.02134478240774 7.965770859498626e-18
121.02134478240774 7.403881063983408e-18
121.02134478240774 6.881625868543042e-18
121.28318888298949 4.6021947269571764e-18
121.28318888298949 4.2775649705077244e-18
121.28318888298949 3.975833958032565e-18
121.28318888298949 3.6953864572087726e-18
121.28318888298949 3.4347211710218396e-18
121.28318888298949 3.1924427009933005e-18
121.28318888298949 2.9672540773064675e-18
121.28318888298949 2.7579498158423904e-18
121.28318888298949 2.5634094649588288e-18
121.28318888298949 2.382591607466736e-18
121.28318888298949 2.2145282856955116e-18
121.28318888298949 2.0583198198031973e-18
121.28318888298949 1.9131299915927664e-18
121.28318888298949 1.778181568052796e-18
121.28318888298949 1.6527521406583704e-18
121.28318888298949 1.5361702581598923e-18
121.28318888298949 1.42781183215712e-18
121.28318888298949 1.0852744207948788e-18
121.41411093328037 1.3030482783691324e-18
121.41411093328037 1.2111338179115827e-18
121.41411093328037 1.1257028225577023e-18
121.54503298357125 1.0273378409205336e-18
121.54503298357125 9.548714519744401e-19
121.54503298357125 8.875166994518441e-19
121.54503298357125 8.249130185818768e-19
121.54503298357125 7.667252781228215e-19
121.54503298357125 7.126419863310342e-19
121.54503298357125 6.623736234772844e-19
121.54503298357125 6.156510919841113e-19
121.54503298357125 5.722242758874397e-19
121.54503298357125 5.318607019109377e-19
121.54503298357125 4.943442949855576e-19
121.54503298357125 4.59474221552255e-19
121.54503298357125 4.2706381445591876e-19
121.54503298357125 3.969395736750693e-19
121.54503298357125 3.6894023753822784e-19
121.67595503386211 3.4291591945475007e-19
121.67595503386211 3.216550085668701e-19
121.80687708415299 2.9624490883278554e-19
121.80687708415299 2.7534837613275314e-19
121.80687708415299 2.559258437137855e-19
121.80687708415299 2.378733384976802e-19
121.80687708415299 2.2109422146249644e-19
122.06872118473474 2.0549867031266366e-19
122.06872118473474 1.9100319864052226e-19
122.06872118473474 1.7753020900526296e-19
122.19964323502562 1.650075775367977e-19
122.19964323502562 1.5336826784085595e-19
122.19964323502562 1.4254997213845537e-19
122.19964323502562 1.3371182236831794e-19
122.46148733560736 1.1238799285571589e-19
122.46148733560736 1.0446036507958392e-19
122.46148733560736 9.709193656095256e-20
122.46148733560736 9.024326248500206e-20
122.46148733560736 8.387768039650153e-20
122.46148733560736 7.796111393764065e-20
122.46148733560736 7.246189042980845e-20
122.46148733560736 6.735057132279438e-20
122.46148733560736 6.259979460376886e-20
122.46148733560736 5.818412832242416e-20
122.46148733560736 5.407993444816353e-20
122.46148733560736 5.0265242330536186e-20
122.46148733560736 4.6719631085524493e-20
122.46148733560736 4.342412027806864e-20
122.46148733560736 4.036106831563681e-20
122.46148733560736 3.751407800890349e-20
122.46148733560736 3.4867908794002276e-20
122.46148733560736 3.2408395146438185e-20
122.46148733560736 3.0122370749929913e-20
122.46148733560736 2.7997598014227975e-20
122.46148733560736 2.602270256460893e-20
122.46148733560736 2.4187112352351462e-20
122.46148733560736 2.2481001060239582e-20
122.46148733560736 2.0895235500130253e-20
122.46148733560736 1.942132672099303e-20
122.50512801903766 1.2314885691926972e-19
122.59240938589824 1.7724272749022546e-20
122.59240938589824 1.6474037440191297e-20
122.59240938589824 1.5311991268910675e-20
122.59240938589824 1.423191354702143e-20
122.59240938589824 1.3228022381461407e-20
122.59240938589824 1.2294943722523196e-20
122.59240938589824 1.142768259538672e-20
122.59240938589824 1.0621596360922927e-20
122.72333143618911 1.3494004630897241e-19
122.76697211961941 1.4786021205056144e-19
122.85425348647998 2.7534837613275314e-19
122.85425348647998 2.559258437137855e-19
122.85425348647998 2.378733384976802e-19
122.85425348647998 2.2109422146249644e-19
122.85425348647998 2.0549867031266366e-19
122.85425348647998 1.9100319864052226e-19
122.85425348647998 1.7753020900526296e-19
122.85425348647998 1.650075775367977e-19
122.85425348647998 1.2314885691926972e-19
122.85425348647998 1.1446217897525257e-19
122.85425348647998 1.0638824219336038e-19
122.85425348647998 9.888382501822044e-20
122.85425348647998 9.19087546578928e-20
122.85425348647998 8.542569203009935e-20
122.85425348647998 7.939993187792249e-20
122.85425348647998 7.3799216984949e-20
122.85425348647998 6.859356549531199e-20
122.85425348647998 6.375511041423696e-20
122.85425348647998 6.035159055222251e-20
122.98517553677085 2.9896609745231417e-19
123.11609758706173 3.6894023753822784e-19
123.11609758706173 3.4291591945475007e-19
123.11609758706173 3.187273055390505e-19
123.24701963735261 4.005857036787272e-19
123.50886373793435 4.3098665382652173e-19
123.7707078385161 4.636947701098056e-19
124.03255193909786 1.3150175647267114e-18
124.03255193909786 1.0852744207948788e-18
124.03255193909786 1.0087212995547357e-18
124.03255193909786 9.37568084789245e-19
124.03255193909786 8.714338777255688e-19
124.03255193909786 8.099646474405516e-19
124.03255193909786 7.528313356553853e-19
124.03255193909786 6.997280952145127e-19
124.03255193909786 6.503706528186512e-19
124.03255193909786 6.044947872474475e-19
124.03255193909786 5.618549149253027e-19
124.03255193909786 5.222227752586002e-19
124.03255193909786 4.898447745345493e-19
124.07619262252815 1.1891866823904532e-18
124.2943960396796 8.112783818163933e-18
124.2943960396796 7.540524017944898e-18
124.2943960396796 7.008630297518785e-18
124.2943960396796 6.514255313079117e-18
124.2943960396796 6.054752566846428e-18
124.2943960396796 5.6276622397848846e-18
124.2943960396796 5.2306980236511974e-18
124.2943960396796 4.861734881884876e-18
124.2943960396796 4.518797673821231e-18
124.2943960396796 4.200050581329813e-18
124.2943960396796 3.9037872812773284e-18
124.2943960396796 3.62842181120531e-18
124.2943960396796 3.3724800793250848e-18
124.2943960396796 3.134591973380949e-18
124.2943960396796 2.9134840261386e-18
124.2943960396796 2.707972598235575e-18
124.2943960396796 2.5169575419000016e-18
124.2943960396796 2.339416311618154e-18
124.2943960396796 2.1743984902239258e-18
124.2943960396796 2.0210207011071774e-18
124.2943960396796 1.8784618793048883e-18
124.2943960396796 1.7459588761602322e-18
124.2943960396796 1.6228023740203503e-18
124.2943960396796 1.5083330891032975e-18
124.2943960396796 1.4019382422072832e-18
124.3380367231099 8.889562205480967e-18
124.42531808997047 2.7624231141417495e-17
124.42531808997047 2.5675672256020038e-17
124.42531808997047 2.3864560878588465e-17
124.42531808997047 2.218120173248135e-17
124.42531808997047 2.061658342678605e-17
124.42531808997047 1.916233021636564e-17
124.42531808997047 1.7810657164657188e-17
124.42531808997047 1.655432846919798e-17
124.42531808997047 1.538661872678708e-17
124.42531808997047 1.4301276930926137e-17
124.42531808997047 1.3292493008809858e-17
124.42531808997047 1.2354866718731294e-17
124.42531808997047 1.1483378741402928e-17
124.42531808997047 1.067336381043907e-17
124.42531808997047 9.92048573816121e-18
124.42531808997047 2.9624490883278554e-19
124.42531808997047 2.7534837613275314e-19
124.42531808997047 2.559258437137855e-19
124.42531808997047 2.378733384976802e-19
124.42531808997047 2.2517464458968957e-19
124.55624014026135 1.1676372541667827e-18
124.55624014026135 1.0852744207948788e-18
124.55624014026135 1.0087212995547357e-18
124.55624014026135 9.37568084789245e-19
124.55624014026135 8.714338777255688e-19
124.55624014026135 8.099646474405516e-19
124.55624014026135 7.528313356553853e-19
124.55624014026135 6.997280952145127e-19
124.55624014026135 6.503706528186512e-19
124.55624014026135 6.044947872474475e-19
124.55624014026135 5.618549149253027e-19
124.55624014026135 5.222227752586002e-19
124.55624014026135 4.853862087066578e-19
124.55624014026135 4.511480210451492e-19
124.55624014026135 4.1932492774214787e-19
124.55624014026135 3.89746572795807e-19
124.55624014026135 3.6225461678129815e-19
124.55624014026135 3.36701889225123e-19
124.55624014026135 3.1295160076927363e-19
124.59988082369165 1.2794355472794704e-18
124.94900629113397 1.0273378409205336e-18
124.94900629113397 9.548714519744401e-19
124.94900629113397 8.875166994518441e-19
124.94900629113397 8.249130185818768e-19
124.94900629113397 7.667252781228215e-19
124.94900629113397 7.257942108586537e-19
125.07992834142485 1.2794355472794704e-18
125.07992834142485 1.1891866823904532e-18
125.07992834142485 1.1053037947724872e-18
125.47269449229746 1.2794355472794704e-18
125.60361654258834 1.1891866823904532e-18
125.60361654258834 1.1053037947724872e-18
125.73453859287922 1.0273378409205336e-18
125.73453859287922 9.548714519744401e-19
125.73453859287922 9.038963390564354e-19
125.99638269346096 8.556424951968264e-19
125.99638269346096 7.95287157949461e-19
125.99638269346096 7.391891673798167e-19
125.99638269346096 6.870482186339911e-19
126.12730474375184 6.270132928476005e-19
126.25822679404271 5.722242758874397e-19
126.25822679404271 5.318607019109377e-19
126.25822679404271 4.943442949855576e-19
126.25822679404271 4.59474221552255e-19
126.52007089462447 4.2706381445591876e-19
126.52007089462447 3.969395736750693e-19
126.52007089462447 3.6894023753822784e-19
126.52007089462447 3.4291591945475007e-19
126.65099294491533 3.1295160076927363e-19
126.78191499520621 2.8560559270557417e-19
126.78191499520621 2.6545953642126896e-19
126.78191499520621 2.4673454328900363e-19
126.91283704549708 2.2517464458968957e-19
127.04375909578796 2.0549867031266366e-19
127.04375909578796 1.9100319864052226e-19
127.04375909578796 1.7753020900526296e-19
127.17468114607884 1.6201745075422794e-19
127.3056031963697 1.4786021205056144e-19
127.3056031963697 1.3743044376079723e-19
127.3056031963697 1.277363707948093e-19
127.3056031963697 1.1238799285571589e-19
127.43652524666058 1.1657464541236731e-19
127.69836934724233 9.709193656095256e-20
127.69836934724233 9.024326248500206e-20
127.69836934724233 8.464814760968311e-20
127.74201003067263 1.0638824219336038e-19
128.09113549811497 1.3249477771868793e-19
128.09113549811497 1.2314885691926972e-19
128.09113549811497 1.1446217897525257e-19
128.09113549811497 1.0835169940646916e-19
128.22205754840581 1.4385937982895594e-19
128.35297959869672 1.9100319864052226e-19
128.35297959869672 1.7753020900526296e-19
128.35297959869672 1.650075775367977e-19
128.35297959869672 1.5336826784085595e-19
128.61482369927845 2.4673454328900363e-19
128.61482369927845 2.2933037431144847e-19
128.61482369927845 2.1315386115282133e-19
128.61482369927845 2.017747984332202e-19
128.74574574956932 2.678979427800518e-19
128.8766677998602 3.3060046435880525e-19
128.8766677998602 3.0728055840214594e-19
128.8766677998602 2.8560559270557417e-19
129.00758985015108 3.6225461678129815e-19
129.13851190044193 4.59474221552255e-19
129.13851190044193 4.2706381445591876e-19
129.13851190044193 3.969395736750693e-19
129.26943395073283 4.943442949855576e-19
129.40035600102368 5.318607019109377e-19
129.7931221518963 4.853862087066578e-19
130.3168103530598 4.511480210451492e-19
130.8404985542233 4.2706381445591876e-19
130.97142060451418 4.042653255911892e-19
131.10234265480506 4.636947701098056e-19
131.23326470509593 5.722242758874397e-19
131.23326470509593 5.318607019109377e-19
131.23326470509593 4.943442949855576e-19
131.3641867553868 6.270132928476005e-19
131.4951088056777 7.391891673798167e-19
131.4951088056777 6.870482186339911e-19
131.62603085596857 8.025923513855138e-19
131.75695290625941 9.904421112958013e-19
131.75695290625941 9.205782744868316e-19
131.75695290625941 8.556424951968264e-19
132.01879700684117 1.2334860006508787e-18
132.01879700684117 1.1464783263276646e-18
132.01879700684117 1.0656080020733933e-18
132.28064110742292 1.376533511417887e-18
132.28064110742292 1.3030482783691324e-18
132.4115631577138 1.4946042453597869e-18
132.54248520800468 1.5933953315450195e-18
132.67340725829555 1.730067163138376e-18
132.80432930858643 1.8444219930209187e-18
133.0661734091682 1.9484379241627998e-18
133.19709545945904 2.0963073155429075e-18
133.72078366062254 2.3181229506057533e-18
133.9826277612043 2.5169575419000016e-18
134.24447186178605 2.7832832525643165e-18
134.3753939120769 3.1924427009933005e-18
134.3753939120769 2.9672540773064675e-18
134.63723801265866 3.975833958032565e-18
134.63723801265866 3.6953864572087726e-18
134.63723801265866 3.4347211710218396e-18
134.76816006294953 4.316856991298605e-18
134.8990821132404 5.32723361397955e-18
134.8990821132404 4.951461041705337e-18
134.8990821132404 4.6021947269571764e-18
135.0300041635313 5.8373026640463424e-18
135.16092621382217 6.3962095265104194e-18
135.42277031440392 7.137978667488702e-18
135.42277031440392 6.756922905659009e-18
135.68461441498567 7.965770859498626e-18
135.68461441498567 7.540524017944898e-18
135.9464585155674 8.414999439698176e-18
136.07738056585828 8.971218209634614e-18
136.33922466644003 9.652055181726915e-18
136.6010687670218 1.0479950202009036e-17
137.1247569681853 1.169531121021549e-17
137.5175231190579 1.258288300770993e-17
137.9102892699305 1.3537813739186345e-17
138.433977471094 1.4432642807161886e-17
138.95766567225752 1.510779552705933e-17
139.48135387342103 1.5670587771689208e-17
140.00504207458448 1.610639802308202e-17
140.528730275748 1.6254345028060888e-17
141.0524184769115 1.5814531595985323e-17
141.576106678075 1.5670587771689208e-17
142.09979487923852 1.5670587771689208e-17
142.62348308040197 1.510779552705933e-17
143.14717128156548 1.510779552705933e-17
143.67085948272899 1.4834024923882187e-17
144.1945476838925 1.4565215358404408e-17
144.718235885056 1.4301276930926137e-17
145.24192408621946 1.4042121370833423e-17
145.76561228738296 1.3662166744358717e-17
146.28930048854647 1.3537813739186345e-17
146.81298868970998 1.3051617771768804e-17
147.3366768908735 1.2698464396691027e-17
147.86036509203694 1.2468353640222361e-17
148.38405329320045 1.202056617785936e-17
148.90774149436396 1.169531121021549e-17
149.43142969552747 1.1275286732286628e-17
149.95511789669092 1.0870346980098477e-17
150.47880609785443 1.0479950202009036e-17
151.00249429901794 1.0103574102801398e-17
151.52618250018145 9.652055181726915e-18
152.04987070134496 9.305412038523998e-18
152.5735589025084 8.889562205480967e-18
153.09724710367192 8.492296297891853e-18
153.62093530483543 8.038941281545863e-18
154.14462350599894 7.679688797514664e-18
154.66831170716245 7.269714237254248e-18
155.1919999083259 6.881625868543042e-18
155.7156881094894 6.514255313079117e-18
156.23937631065291 6.166496565580392e-18
156.76306451181642 5.784171550808058e-18
157.28675271297993 5.425550825070161e-18
157.81044091414338 5.0891647138832134e-18
158.3341291153069 4.7736346631126244e-18
158.8578173164704 4.436911871052606e-18
159.3815055176339 4.123940841893263e-18
159.90519371879736 3.833046173035802e-18
160.42888191996087 3.56267064148266e-18
160.95257012112438 3.3113668676810673e-18
161.4762583222879 3.022016486207114e-18
161.9999465234514 2.8088493922210077e-18
162.52363472461485 2.610718685417392e-18
162.9164008754875 2.4713473810275543e-18
163.17824497606927 2.339416311618154e-18
163.57101112694187 2.1743984902239258e-18
164.09469932810538 2.0210207011071774e-18
164.48746547897798 1.9131299915927664e-18
164.74930957955974 1.8109989485642925e-18
165.14207573043234 1.6832546477508103e-18
165.66576393159585 1.564521178447342e-18
166.05853008246845 1.4541629343373257e-18
166.4512962333411 1.3515891435225549e-18
166.84406238421371 1.2794355472794704e-18
167.10590648479547 1.2111338179115827e-18
167.49867263566807 1.1257028225577023e-18
167.89143878654073 1.0656080020733933e-18
168.1532828871225 1.0087212995547357e-18
168.5460490379951 9.37568084789245e-19
168.9388151888677 8.875166994518441e-19
169.33158133974035 8.099646474405516e-19
169.8552695409038 7.257942108586537e-19
170.24803569177647 6.870482186339911e-19
170.64080184264907 6.270132928476005e-19
171.16449004381258 5.618549149253027e-19
171.6881782449761 5.03467707984374e-19
172.21186644613954 4.511480210451492e-19
172.73555464730305 4.042653255911892e-19
172.9973987478848 3.7232917670896617e-19
173.25924284846656 3.4606580952763626e-19
173.65200899933916 3.187273055390505e-19
173.9138530999209 2.9624490883278554e-19
174.04477515021182 2.778776174638204e-19
174.17569720050267 2.559258437137855e-19
174.17569720050267 2.378733384976802e-19
174.30661925079357 2.2109422146249644e-19
174.30661925079357 2.0738629985940036e-19
174.35025993422386 1.8526945200815785e-19
174.83030745195703 1.981184073883408e-19
174.83030745195703 1.841435249345613e-19
174.96122950224793 1.5058905871535378e-19
175.09215155253878 1.7115440317899973e-19
175.09215155253878 1.590815085025101e-19
175.48491770341144 1.5619876889572648e-19
175.6158397537023 1.743131577607923e-19
175.6158397537023 1.6201745075422794e-19
175.7467618039932 1.4786021205056144e-19
175.7467618039932 1.3743044376079723e-19
175.7467618039932 1.277363707948093e-19
175.7467618039932 1.187260986527019e-19
175.7467618039932 7.796111393764065e-20
175.87768385428404 1.0835169940646916e-19
175.87768385428404 1.0070878382465449e-19
175.87768385428404 9.360498446261974e-20
175.87768385428404 8.700227312349179e-20
175.87768385428404 8.086530404454507e-20
176.0086059045749 6.859356549531199e-20
176.1395279548658 7.51612246835772e-20
176.40137205544755 1.0070878382465449e-19
176.40137205544755 9.360498446261974e-20
176.40137205544755 8.700227312349179e-20
176.40137205544755 8.086530404454507e-20
176.44501273887784 1.1035139337044564e-19
176.5322941057384 1.3249477771868793e-19
176.5322941057384 1.2314885691926972e-19
176.5322941057384 5.119291676699484e-20
176.6632161560293 6.735057132279438e-20
176.6632161560293 6.259979460376886e-20
176.6632161560293 5.818412832242416e-20
176.6632161560293 5.457669134685641e-20
176.7068568394596 7.3799216984949e-20
176.92506025661106 1.0256742331288424e-19
176.92506025661106 9.533251918014939e-20
176.92506025661106 8.860795094276344e-20
176.92506025661106 8.235772051128065e-20
177.18690435719276 7.654836903062677e-20
177.18690435719276 7.114879776749486e-20
177.18690435719276 6.613010163200904e-20
177.31782640748366 1.277363707948093e-19
177.31782640748366 1.187260986527019e-19
177.31782640748366 1.1035139337044564e-19
177.31782640748366 1.0256742331288424e-19
177.31782640748366 9.533251918014939e-20
177.31782640748366 8.860795094276344e-20
177.31782640748366 8.235772051128065e-20
177.31782640748366 6.146541444243191e-20
177.31782640748366 5.712976510459871e-20
177.31782640748366 5.30999439361706e-20
177.31782640748366 1.2294943722523196e-20
177.31782640748366 1.1638587159259945e-20
177.4487484577745 4.846002040968555e-20
177.4487484577745 4.5041745965324327e-20
177.4487484577745 4.186458987126899e-20
177.4487484577745 3.891154411373934e-20
177.4487484577745 3.61668003907663e-20
177.4487484577745 3.3615665486882505e-20
177.4487484577745 3.1244482617115495e-20
177.4487484577745 2.904055831922089e-20
177.4487484577745 2.6992094502793484e-20
177.4487484577745 2.508812529150027e-20
177.4487484577745 2.3318458320338045e-20
177.4487484577745 2.1673620173666884e-20
177.4487484577745 2.014480567193733e-20
177.4487484577745 1.8723830735632034e-20
177.4487484577745 1.7403088574092124e-20
177.4487484577745 1.617550896469757e-20
177.4487484577745 1.5034520404413958e-20
177.4487484577745 1.3974014931094678e-20
177.4487484577745 1.2988315426219296e-20
177.97243665893802 4.342412027806864e-20
177.97243665893802 4.036106831563681e-20
177.97243665893802 3.751407800890349e-20
177.97243665893802 3.4867908794002276e-20
177.97243665893802 3.2408395146438185e-20
177.97243665893802 3.0122370749929913e-20
177.97243665893802 2.7997598014227975e-20
177.97243665893802 2.602270256460893e-20
177.97243665893802 2.4187112352351462e-20
177.97243665893802 2.2481001060239582e-20
177.97243665893802 2.0895235500130253e-20
177.97243665893802 1.942132672099303e-20
178.0160773423683 4.758186919339632e-20
178.10335870922893 7.114879776749486e-20
178.10335870922893 6.146541444243191e-20
178.10335870922893 5.712976510459871e-20
178.10335870922893 5.30999439361706e-20
178.23428075951978 7.725151208706051e-20
178.23428075951978 6.493174825348112e-20
178.23428075951978 1.7724272749022546e-20
178.23428075951978 1.6474037440191297e-20
178.23428075951978 1.5311991268910675e-20
178.23428075951978 1.3107620957119156e-20
178.23428075951978 1.21830351776394e-20
178.23428075951978 1.005457022065247e-20
178.23428075951978 9.345340630080064e-21
178.23428075951978 8.686138698682021e-21
178.23428075951978 8.073435573861475e-21
178.23428075951978 7.503951321337063e-21
178.23428075951978 6.974637366934965e-21
178.23428075951978 6.482660176902341e-21
178.23428075951978 6.025386089379371e-21
178.23428075951978 5.6003672158293596e-21
178.23428075951978 5.2053283369542335e-21
178.23428075951978 4.838154722946352e-21
178.23428075951978 4.4968808128757805e-21
178.23428075951978 4.218072577935923e-21
178.27792144295006 1.1017269710274993e-20
178.36520280981068 2.5551141312363217e-20
178.49612486010153 2.3748814102553438e-20
178.49612486010153 2.2073619506176038e-20
178.49612486010153 2.0516589838944732e-20
178.49612486010153 1.906938997936958e-20
178.49612486010153 1.423191354702143e-20
178.62704691039238 1.142768259538672e-20
178.62704691039238 1.0621596360922927e-20
178.62704691039238 9.872369862627719e-21
178.75796896068329 1.7724272749022546e-20
178.75796896068329 1.6474037440191297e-20
178.75796896068329 1.5311991268910675e-20
178.75796896068329 1.3228022381461407e-20
178.75796896068329 1.2294943722523196e-20
179.01981306126504 3.891154411373934e-20
179.01981306126504 3.61668003907663e-20
179.01981306126504 3.3615665486882505e-20
179.01981306126504 3.1244482617115495e-20
179.01981306126504 2.904055831922089e-20
179.01981306126504 2.6992094502793484e-20
179.01981306126504 2.508812529150027e-20
179.01981306126504 2.3318458320338045e-20
179.01981306126504 2.1673620173666884e-20
179.01981306126504 2.014480567193733e-20
179.01981306126504 1.8723830735632034e-20
179.06345374469532 4.2637225354870523e-20
179.06345374469532 1.423191354702143e-20
179.1507351115559 6.859356549531199e-20
179.1507351115559 6.375511041423696e-20
179.1507351115559 5.925795042990362e-20
179.1507351115559 5.507801125803983e-20
179.1507351115559 5.119291676699484e-20
179.1507351115559 4.758186919339632e-20
179.1507351115559 2.5509765363691866e-21
179.1507351115559 2.3710356731851284e-21
179.1507351115559 2.203787484269846e-21
179.1507351115559 2.0483366533664174e-21
179.1507351115559 1.903851018064221e-21
179.1507351115559 1.769557115050938e-21
179.1507351115559 1.6447360395937095e-21
179.1507351115559 1.528719597084342e-21
179.1507351115559 1.447110021344898e-21
179.2816571618468 1.5594583020444263e-20
179.2816571618468 1.1638587159259945e-20
179.2816571618468 1.081762413203395e-20
179.2816571618468 1.005457022065247e-20
179.2816571618468 9.345340630080064e-21
179.2816571618468 8.686138698682021e-21
179.2816571618468 8.073435573861475e-21
179.2816571618468 7.503951321337063e-21
179.2816571618468 6.974637366934965e-21
179.2816571618468 6.482660176902341e-21
179.2816571618468 6.025386089379371e-21
179.2816571618468 5.6003672158293596e-21
179.2816571618468 5.2053283369542335e-21
179.2816571618468 4.838154722946352e-21
179.2816571618468 4.4968808128757805e-21
179.2816571618468 4.179679692611305e-21
179.2816571618468 3.884853314948178e-21
179.2816571618468 3.610823409588807e-21
179.2816571618468 3.3561230343155068e-21
179.2816571618468 3.1193887221269003e-21
179.2816571618468 2.8993531822998508e-21
179.2816571618468 2.7195922375779634e-21
179.32529784527708 1.7087724625226066e-20
179.32529784527708 1.2752952236260692e-20
179.54350126242855 3.6834279838102703e-20
179.54350126242855 3.423606224796171e-20
179.54350126242855 3.182111781194209e-20
179.54350126242855 2.9576518802532076e-20
179.54350126242855 2.749024938866988e-20
179.54350126242855 2.5551141312363217e-20
179.54350126242855 2.3748814102553438e-20
179.54350126242855 2.2073619506176038e-20
179.54350126242855 2.0516589838944732e-20
179.54350126242855 1.906938997936958e-20
179.54350126242855 1.423191354702143e-20
179.6744233127194 3.884853314948178e-21
179.80534536301025 4.8018937433506304e-20
179.80534536301025 3.891154411373934e-20
179.80534536301025 1.617550896469757e-20
179.80534536301025 1.5034520404413958e-20
179.80534536301025 1.2072145224031778e-20
179.80534536301025 1.1220599864391915e-20
179.80534536301025 1.0429120838122415e-20
179.80534536301025 9.693471184310468e-21
179.80534536301025 9.009712808924777e-21
179.80534536301025 8.374185403335348e-21
179.80534536301025 7.783486849876922e-21
179.80534536301025 7.23445500956768e-21
179.80534536301025 6.724150794484306e-21
179.80534536301025 6.249842434180345e-21
179.80534536301025 5.808990851918669e-21
179.80534536301025 5.399236072437127e-21
179.80534536301025 5.018384588482813e-21
179.80534536301025 4.664397618486439e-21
179.80534536301025 4.3353801925172e-21
179.80534536301025 4.029571008092889e-21
179.84898604644053 4.2637225354870523e-20
179.84898604644053 1.7724272749022546e-20
179.84898604644053 1.3228022381461407e-20
179.93626741330115 5.507801125803983e-20
179.93626741330115 5.119291676699484e-20
179.93626741330115 3.551141643747986e-20
179.93626741330115 3.30065110275134e-20
179.93626741330115 3.067829671416726e-20
180.067189463592 2.851431005530879e-20
180.067189463592 2.650296675547862e-20
180.067189463592 2.463349965261498e-20
180.067189463592 2.2895901079072383e-20
180.067189463592 2.1280869288380755e-20
180.067189463592 1.9779758660954517e-20
180.067189463592 3.6774632668009755e-21
180.067189463592 3.418062247182947e-21
180.067189463592 3.176958864848297e-21
180.067189463592 2.95286244048263e-21
180.067189463592 2.744573336749638e-21
180.067189463592 2.5509765363691866e-21
180.067189463592 2.3710356731851284e-21
180.067189463592 2.203787484269846e-21
180.067189463592 2.0483366533664174e-21
180.067189463592 1.903851018064221e-21
180.067189463592 1.769557115050938e-21
180.067189463592 1.6447360395937095e-21
180.067189463592 1.528719597084342e-21
180.067189463592 1.4208867260469378e-21
180.067189463592 1.3206601734595274e-21
180.32903356417376 1.8384533422195586e-20
180.32903356417376 1.7087724625226066e-20
180.32903356417376 1.5882390167979088e-20
180.32903356417376 1.4762077630600712e-20
180.32903356417376 1.3720789734232676e-20
180.32903356417376 1.2752952236260692e-20
180.32903356417376 1.185338409017183e-20
180.32903356417376 1.1017269710274993e-20
180.32903356417376 1.0240133192814076e-20
180.32903356417376 9.517814355472948e-21
180.32903356417376 8.846446467006583e-21
180.32903356417376 8.222435547780177e-21
180.32903356417376 7.642441130407486e-21
180.32903356417376 7.103358377495859e-21
180.32903356417376 6.6023014607703284e-21
180.32903356417376 6.1365881126015914e-21
180.32903356417376 5.703725267238769e-21
180.32903356417376 5.301395714881361e-21
180.32903356417376 4.927445697146677e-21
180.32903356417376 4.579873377528592e-21
180.32903356417376 4.256818125127432e-21
180.32903356417376 3.9565505542844685e-21
180.45995561446466 4.4225537807159075e-20
180.45995561446466 4.1105955429844845e-20
180.45995561446466 3.820642225241336e-20
180.45995561446466 3.551141643747986e-20
180.45995561446466 3.30065110275134e-20
180.45995561446466 3.067829671416726e-20
180.45995561446466 1.4208867260469378e-21
180.45995561446466 1.3206601734595274e-21
180.45995561446466 1.2275034045919764e-21
180.45995561446466 1.1409177308177869e-21
180.45995561446466 1.0800106736025637e-21
180.5908776647555 2.7997598014227975e-20
180.5908776647555 2.602270256460893e-20
180.5908776647555 2.4187112352351462e-20
180.5908776647555 2.2481001060239582e-20
180.5908776647555 2.0895235500130253e-20
180.5908776647555 1.942132672099303e-20
180.5908776647555 3.3561230343155068e-21
180.5908776647555 3.1193887221269003e-21
180.5908776647555 2.8993531822998508e-21
180.5908776647555 2.6948385163041458e-21
180.5908776647555 2.50474991225307e-21
180.5908776647555 2.3280697841353665e-21
180.5908776647555 2.1638523244536988e-21
180.5908776647555 2.011218441109882e-21
180.5908776647555 1.8693510514316765e-21
180.5908776647555 1.73749070815021e-21
180.5908776647555 1.614931533911841e-21
180.5908776647555 1.5010174425620155e-21
180.6345183481858 3.6774632668009755e-21
180.85272176533726 1.617550896469757e-20
180.85272176533726 1.5034520404413958e-20
180.85272176533726 1.3974014931094678e-20
180.85272176533726 1.2988315426219296e-20
180.85272176533726 1.2072145224031778e-20
180.85272176533726 1.1220599864391915e-20
180.85272176533726 1.0429120838122415e-20
180.85272176533726 9.693471184310468e-21
180.85272176533726 9.009712808924777e-21
180.85272176533726 8.374185403335348e-21
180.85272176533726 7.783486849876922e-21
180.85272176533726 7.23445500956768e-21
180.85272176533726 6.724150794484306e-21
180.85272176533726 6.249842434180345e-21
180.85272176533726 5.808990851918669e-21
180.85272176533726 5.399236072437127e-21
180.85272176533726 5.018384588482813e-21
180.85272176533726 4.664397618486439e-21
180.85272176533726 4.3353801925172e-21
180.85272176533726 4.066585054383198e-21
180.89636244876755 1.7724272749022546e-20
181.11456586591902 2.851431005530879e-20
181.11456586591902 2.650296675547862e-20
181.11456586591902 2.463349965261498e-20
181.11456586591902 2.2895901079072383e-20
181.11456586591902 2.1280869288380755e-20
181.11456586591902 1.9779758660954517e-20
181.24548791620987 4.1105955429844845e-20
181.24548791620987 3.820642225241336e-20
181.24548791620987 3.551141643747986e-20
181.24548791620987 3.30065110275134e-20
181.24548791620987 3.067829671416726e-20
181.24548791620987 1.8384533422195586e-20
181.24548791620987 1.7087724625226066e-20
181.24548791620987 1.5882390167979088e-20
181.24548791620987 1.4762077630600712e-20
181.24548791620987 3.48114458443868e-21
181.37640996650077 1.347215326871528e-20
181.37640996650077 1.2521854097570835e-20
181.37640996650077 1.1638587159259945e-20
181.37640996650077 1.081762413203395e-20
181.37640996650077 1.005457022065247e-20
181.37640996650077 9.345340630080064e-21
181.37640996650077 8.686138698682021e-21
181.37640996650077 8.073435573861475e-21
181.37640996650077 7.503951321337063e-21
181.37640996650077 6.974637366934965e-21
181.37640996650077 6.482660176902341e-21
181.37640996650077 6.025386089379371e-21
181.37640996650077 5.6003672158293596e-21
181.37640996650077 5.2053283369542335e-21
181.37640996650077 4.838154722946352e-21
181.37640996650077 4.4968808128757805e-21
181.37640996650077 4.179679692611305e-21
181.37640996650077 3.884853314948178e-21
181.37640996650077 3.610823409588807e-21
181.50733201679162 2.4593609676478218e-21
181.50733201679162 2.285882486332742e-21
181.50733201679162 2.124640835590837e-21
181.50733201679162 1.9747728534821278e-21
181.50733201679162 1.8354762638107152e-21
181.50733201679162 1.706005381364248e-21
181.50733201679162 1.5856671200973464e-21
181.50733201679162 1.473817282889905e-21
181.50733201679162 1.3698571130185455e-21
181.50733201679162 1.273230088880482e-21
181.50733201679162 1.1834189448112556e-21
181.50733201679162 1.099942902048122e-21
181.50733201679162 1.02235509501583e-21
181.50733201679162 9.502401791571352e-22
181.50733201679162 8.995123033455788e-22
181.63825406708253 3.2953062311098254e-21
181.63825406708253 3.062861816499202e-21
181.63825406708253 2.8468135733198542e-21
181.63825406708253 2.670310103335145e-21
181.76917611737338 5.498882130997164e-21
181.76917611737338 5.111001810229009e-21
181.76917611737338 4.750481803731038e-21
181.76917611737338 4.415392168794575e-21
181.76917611737338 4.1039390970701524e-21
181.76917611737338 3.814455311918373e-21
181.76917611737338 3.545391143111629e-21
181.90009816766428 1.3974014931094678e-20
181.90009816766428 1.2988315426219296e-20
181.90009816766428 1.2072145224031778e-20
181.90009816766428 1.1220599864391915e-20
181.90009816766428 1.0429120838122415e-20
181.90009816766428 9.693471184310468e-21
181.90009816766428 9.009712808924777e-21
181.90009816766428 8.374185403335348e-21
181.90009816766428 7.783486849876922e-21
181.90009816766428 7.23445500956768e-21
181.90009816766428 6.724150794484306e-21
181.90009816766428 6.249842434180345e-21
181.90009816766428 5.808990851918669e-21
181.94373885109457 1.5311991268910675e-20
182.03102021795513 2.851431005530879e-20
182.03102021795513 2.650296675547862e-20
182.03102021795513 2.463349965261498e-20
182.03102021795513 2.2895901079072383e-20
182.03102021795513 2.1280869288380755e-20
182.03102021795513 1.9779758660954517e-20
182.03102021795513 1.8384533422195586e-20
182.03102021795513 1.7087724625226066e-20
182.29286431853689 1.5311991268910675e-20
182.29286431853689 1.423191354702143e-20
182.29286431853689 1.3228022381461407e-20
182.29286431853689 1.2294943722523196e-20
182.29286431853689 1.142768259538672e-20
182.29286431853689 1.0621596360922927e-20
182.29286431853689 9.872369862627719e-21
182.29286431853689 9.175992326642252e-21
182.29286431853689 8.52873589120033e-21
182.29286431853689 7.927135650566309e-21
182.29286431853689 7.367971106634343e-21
182.29286431853689 6.848248928895303e-21
182.29286431853689 6.365186930481695e-21
182.29286431853689 5.916199174510866e-21
182.29286431853689 5.498882130997164e-21
182.29286431853689 5.111001810229009e-21
182.29286431853689 4.750481803731038e-21
182.29286431853689 4.415392168794575e-21
182.29286431853689 4.1039390970701524e-21
182.29286431853689 3.814455311918373e-21
182.29286431853689 3.610823409588807e-21
182.55470841911864 3.2953062311098254e-21
182.55470841911864 7.222739977527361e-22
182.6856304694095 3.0073592433111424e-21
182.6856304694095 2.7952260423855944e-21
182.6856304694095 2.5980562998613025e-21
182.6856304694095 2.4147945228387617e-21
182.6856304694095 2.244459670809822e-21
182.6856304694095 2.086139903932563e-21
182.6856304694095 1.9389877017525242e-21
182.6856304694095 1.8022153262397265e-21
182.6856304694095 1.6750906048541344e-21
182.6856304694095 1.5569330110653779e-21
182.6856304694095 1.447110021344898e-21
182.6856304694095 1.3450337291286936e-21
182.6856304694095 1.250157697624473e-21
182.6856304694095 1.1619740346155923e-21
182.6856304694095 1.0800106736025637e-21
182.6856304694095 1.0038288467274945e-21
182.6856304694095 9.330207359534556e-22
182.6856304694095 8.672072899250393e-22
182.6856304694095 8.060361948232708e-22
182.6856304694095 7.491799883524236e-22
183.07839662028215 3.9565505542844685e-21
183.07839662028215 3.6774632668009755e-21
183.07839662028215 3.418062247182947e-21
183.07839662028215 3.176958864848297e-21
183.07839662028215 2.95286244048263e-21
183.07839662028215 2.744573336749638e-21
183.07839662028215 2.5509765363691866e-21
183.07839662028215 2.3710356731851284e-21
183.07839662028215 2.203787484269846e-21
183.209318670573 6.6023014607703284e-21
183.209318670573 6.1365881126015914e-21
183.209318670573 5.703725267238769e-21
183.209318670573 5.301395714881361e-21
183.209318670573 4.927445697146677e-21
183.209318670573 4.579873377528592e-21
183.209318670573 4.256818125127432e-21
183.47116277115475 1.9779758660954517e-20
183.47116277115475 1.8384533422195586e-20
183.47116277115475 1.7087724625226066e-20
183.47116277115475 1.5882390167979088e-20
183.47116277115475 1.4762077630600712e-20
183.47116277115475 1.3720789734232676e-20
183.47116277115475 1.2752952236260692e-20
183.47116277115475 1.185338409017183e-20
183.47116277115475 1.1017269710274993e-20
183.47116277115475 1.0240133192814076e-20
183.47116277115475 9.517814355472948e-21
183.47116277115475 8.846446467006583e-21
183.47116277115475 8.222435547780177e-21
183.47116277115475 7.642441130407486e-21
183.47116277115475 7.103358377495859e-21
183.51480345458504 2.2073619506176038e-20
183.6020848214456 6.6023014607703284e-21
183.6020848214456 6.1365881126015914e-21
183.6020848214456 5.703725267238769e-21
183.6020848214456 5.301395714881361e-21
183.6020848214456 4.927445697146677e-21
183.6020848214456 4.579873377528592e-21
183.6020848214456 4.256818125127432e-21
183.6020848214456 3.9565505542844685e-21
183.6020848214456 3.6774632668009755e-21
183.7330068717365 3.418062247182947e-21
183.7330068717365 3.176958864848297e-21
183.86392892202736 7.356039866828135e-22
183.86392892202736 6.837159295257996e-22
183.86392892202736 6.354879537770759e-22
183.86392892202736 5.906618844991276e-22
183.99485097231826 2.6948385163041458e-21
183.99485097231826 2.50474991225307e-21
183.99485097231826 2.3280697841353665e-21
183.99485097231826 2.1638523244536988e-21
183.99485097231826 2.011218441109882e-21
183.99485097231826 1.8693510514316765e-21
183.99485097231826 1.73749070815021e-21
183.99485097231826 1.614931533911841e-21
183.99485097231826 1.5010174425620155e-21
183.99485097231826 1.3951386269718917e-21
183.99485097231826 1.2967282946071627e-21
183.99485097231826 1.2052596333630611e-21
183.99485097231826 1.1202429914236842e-21
183.99485097231826 1.041223256048315e-21
183.99485097231826 9.677774172530598e-22
183.99485097231826 8.995123033455788e-22
183.99485097231826 8.360624761907362e-22
183.99485097231826 7.842263006312721e-22
184.03849165574854 2.95286244048263e-21
184.38761712319086 3.9565505542844685e-21
184.38761712319086 3.6774632668009755e-21
184.38761712319086 3.418062247182947e-21
184.38761712319086 3.176958864848297e-21
184.38761712319086 2.95286244048263e-21
184.38761712319086 2.744573336749638e-21
184.38761712319086 2.5509765363691866e-21
184.38761712319086 2.3710356731851284e-21
184.51853917348177 7.103358377495859e-21
184.51853917348177 6.6023014607703284e-21
184.51853917348177 6.1365881126015914e-21
184.51853917348177 5.703725267238769e-21
184.51853917348177 5.301395714881361e-21
184.51853917348177 4.927445697146677e-21
184.51853917348177 4.579873377528592e-21
184.51853917348177 4.295919573598361e-21
184.64946122377262 1.5882390167979088e-20
184.64946122377262 1.4762077630600712e-20
184.78038327406347 1.3846823484560564e-20
184.78038327406347 1.2752952236260692e-20
184.78038327406347 1.185338409017183e-20
184.78038327406347 1.1017269710274993e-20
184.78038327406347 1.0240133192814076e-20
184.78038327406347 9.517814355472948e-21
184.78038327406347 8.846446467006583e-21
184.78038327406347 8.222435547780177e-21
184.78038327406347 7.642441130407486e-21
184.91130532435437 7.103358377495859e-21
184.91130532435437 6.6023014607703284e-21
184.91130532435437 6.1365881126015914e-21
184.91130532435437 5.703725267238769e-21
184.91130532435437 5.301395714881361e-21
184.91130532435437 4.927445697146677e-21
184.91130532435437 4.579873377528592e-21
184.91130532435437 4.256818125127432e-21
184.91130532435437 3.9565505542844685e-21
184.91130532435437 3.6774632668009755e-21
184.91130532435437 3.418062247182947e-21
185.04222737464522 3.2061411530496293e-21
185.17314942493613 2.95286244048263e-21
185.17314942493613 2.744573336749638e-21
185.17314942493613 2.5509765363691866e-21
185.17314942493613 2.3710356731851284e-21
185.17314942493613 2.203787484269846e-21
185.17314942493613 2.0483366533664174e-21
185.17314942493613 1.903851018064221e-21
185.17314942493613 1.769557115050938e-21
185.17314942493613 7.491799883524236e-22
185.30407147522698 1.614931533911841e-21
185.30407147522698 1.5010174425620155e-21
185.30407147522698 1.3951386269718917e-21
185.30407147522698 1.2967282946071627e-21
185.30407147522698 1.2052596333630611e-21
185.30407147522698 1.1202429914236842e-21
185.30407147522698 1.041223256048315e-21
185.30407147522698 9.677774172530598e-22
185.30407147522698 8.995123033455788e-22
185.30407147522698 8.360624761907362e-22
185.30407147522698 7.770882749400706e-22
185.30407147522698 7.027305584260779e-22
185.43499352551788 6.591610099354647e-22
185.43499352551788 6.126650898773833e-22
185.43499352551788 5.69448900491265e-22
185.43499352551788 5.292810960317802e-22
185.43499352551788 4.919466494270626e-22
185.43499352551788 4.572457011916062e-22
185.69683762609964 2.124640835590837e-21
185.69683762609964 1.9747728534821278e-21
185.69683762609964 1.8354762638107152e-21
185.69683762609964 1.706005381364248e-21
185.69683762609964 1.5856671200973464e-21
185.69683762609964 1.473817282889905e-21
185.69683762609964 1.3698571130185455e-21
185.69683762609964 1.273230088880482e-21
185.69683762609964 1.1834189448112556e-21
185.69683762609964 1.099942902048122e-21
185.69683762609964 1.02235509501583e-21
185.69683762609964 9.502401791571352e-22
185.69683762609964 8.832121075022405e-22
185.69683762609964 8.360624761907362e-22
185.95868172668133 2.744573336749638e-21
185.95868172668133 2.5509765363691866e-21
185.95868172668133 2.4147945228387617e-21
186.08960377697224 5.6003672158293596e-21
186.08960377697224 5.2053283369542335e-21
186.08960377697224 4.838154722946352e-21
186.08960377697224 4.4968808128757805e-21
186.08960377697224 4.179679692611305e-21
186.08960377697224 3.884853314948178e-21
186.08960377697224 3.610823409588807e-21
186.08960377697224 3.3561230343155068e-21
186.08960377697224 3.1193887221269003e-21
186.08960377697224 2.925985494445775e-21
186.13324446040252 6.1365881126015914e-21
186.2205258272631 9.872369862627719e-21
186.2205258272631 9.175992326642252e-21
186.2205258272631 8.52873589120033e-21
186.2205258272631 7.927135650566309e-21
186.2205258272631 7.367971106634343e-21
186.2205258272631 6.848248928895303e-21
186.48236992784484 5.301395714881361e-21
186.48236992784484 4.927445697146677e-21
186.48236992784484 4.579873377528592e-21
186.48236992784484 4.256818125127432e-21
186.48236992784484 3.9565505542844685e-21
186.48236992784484 3.6774632668009755e-21
186.48236992784484 3.418062247182947e-21
186.48236992784484 3.176958864848297e-21
186.48236992784484 2.95286244048263e-21
186.48236992784484 2.744573336749638e-21
186.48236992784484 2.5509765363691866e-21
186.48236992784484 2.3710356731851284e-21
186.48236992784484 2.203787484269846e-21
186.48236992784484 2.0483366533664174e-21
186.48236992784484 1.903851018064221e-21
186.48236992784484 1.769557115050938e-21
186.48236992784484 1.6447360395937095e-21
186.48236992784484 1.528719597084342e-21
186.61329197813575 1.3951386269718917e-21
186.61329197813575 1.2967282946071627e-21
186.7442140284266 3.2303519800994466e-22
186.8751360787175 1.0800106736025637e-21
186.8751360787175 1.0038288467274945e-21
186.8751360787175 9.330207359534556e-22
186.8751360787175 8.672072899250393e-22
186.8751360787175 8.060361948232708e-22
186.8751360787175 7.491799883524236e-22
186.8751360787175 6.9633430676249e-22
186.8751360787175 6.472162555232364e-22
186.8751360787175 6.015628949277039e-22
186.8751360787175 5.591298325182602e-22
186.8751360787175 5.196899148001209e-22
186.8751360787175 4.830320112388944e-22
186.8751360787175 4.489598840324335e-22
186.8751360787175 4.1729113760688413e-22
186.8751360787175 3.878562422130907e-22
186.8751360787175 3.604976263967041e-22
186.8751360787175 3.350688334835551e-22
186.9187767621478 1.1834189448112556e-21
187.18062086272948 1.3206601734595274e-21
187.2679022295901 1.8354762638107152e-21
187.2679022295901 1.706005381364248e-21
187.2679022295901 1.5856671200973464e-21
187.2679022295901 1.473817282889905e-21
187.2679022295901 1.1834189448112556e-21
187.2679022295901 1.099942902048122e-21
187.2679022295901 1.02235509501583e-21
187.2679022295901 9.502401791571352e-22
187.39882427988096 3.2953062311098254e-21
187.39882427988096 3.062861816499202e-21
187.39882427988096 2.8468135733198542e-21
187.39882427988096 2.6460049479154174e-21
187.39882427988096 2.4593609676478218e-21
187.39882427988096 2.285882486332742e-21
187.39882427988096 2.124640835590837e-21
187.39882427988096 1.9747728534821278e-21
187.52974633017186 6.848248928895303e-21
187.52974633017186 6.365186930481695e-21
187.52974633017186 5.916199174510866e-21
187.52974633017186 5.498882130997164e-21
187.52974633017186 5.111001810229009e-21
187.6606683804627 4.750481803731038e-21
187.6606683804627 4.415392168794575e-21
187.6606683804627 4.1039390970701524e-21
187.6606683804627 3.814455311918373e-21
187.6606683804627 3.545391143111629e-21
187.79159043075362 3.2953062311098254e-21
187.79159043075362 3.062861816499202e-21
187.79159043075362 2.8468135733198542e-21
187.79159043075362 2.6460049479154174e-21
187.79159043075362 2.4593609676478218e-21
187.79159043075362 2.285882486332742e-21
187.79159043075362 2.124640835590837e-21
187.79159043075362 1.9747728534821278e-21
187.79159043075362 1.8354762638107152e-21
187.79159043075362 1.706005381364248e-21
187.92251248104446 1.5569330110653779e-21
188.05343453133537 1.4208867260469378e-21
188.05343453133537 1.3206601734595274e-21
188.05343453133537 1.2275034045919764e-21
188.05343453133537 1.1409177308177869e-21
188.05343453133537 1.0604396400245536e-21
188.05343453133537 9.856383153317673e-22
188.05343453133537 9.161133288336585e-22
188.05343453133537 8.514924980206108e-22
188.05343453133537 7.914298934046396e-22
188.05343453133537 7.356039866828135e-22
188.05343453133537 6.837159295257996e-22
188.18435658162622 6.354879537770759e-22
188.18435658162622 5.906618844991276e-22
188.18435658162622 5.489977579062699e-22
188.18435658162622 5.102725367859021e-22
188.18435658162622 4.742789165313385e-22
188.31527863191712 2.2821808686528505e-22
188.31527863191712 2.121200322735314e-22
188.44620068220797 4.408242153947624e-22
188.44620068220797 4.0972934301954713e-22
188.44620068220797 3.80827841730276e-22
188.44620068220797 3.539649954482785e-22
188.44620068220797 3.2899700146250924e-22
188.44620068220797 3.057902006220788e-22
188.44620068220797 2.8422036182948866e-22
188.44620068220797 2.6417201700430444e-22
188.44620068220797 2.4779325651534687e-22
188.57712273249882 5.906618844991276e-22
188.57712273249882 5.489977579062699e-22
188.57712273249882 5.102725367859021e-22
188.57712273249882 4.742789165313385e-22
188.70804478278973 6.837159295257996e-22
188.70804478278973 6.413252948962219e-22
188.83896683308058 1.1409177308177869e-21
188.83896683308058 1.0604396400245536e-21
188.83896683308058 9.856383153317673e-22
188.83896683308058 9.161133288336585e-22
188.83896683308058 8.514924980206108e-22
188.83896683308058 7.914298934046396e-22
188.83896683308058 7.356039866828135e-22
188.96988888337148 1.769557115050938e-21
188.96988888337148 1.6447360395937095e-21
188.96988888337148 1.528719597084342e-21
188.96988888337148 1.4208867260469378e-21
188.96988888337148 1.3206601734595274e-21
188.96988888337148 1.2387787656038132e-21
189.10081093366233 3.6774632668009755e-21
189.23173298395324 3.3561230343155068e-21
189.23173298395324 3.1193887221269003e-21
189.23173298395324 2.8993531822998508e-21
189.23173298395324 2.6948385163041458e-21
189.23173298395324 2.50474991225307e-21
189.23173298395324 2.3280697841353665e-21
189.23173298395324 2.1638523244536988e-21
189.23173298395324 2.011218441109882e-21
189.23173298395324 1.8693510514316765e-21
189.36265503424409 1.706005381364248e-21
189.36265503424409 1.5856671200973464e-21
189.36265503424409 1.473817282889905e-21
189.36265503424409 1.3698571130185455e-21
189.36265503424409 1.273230088880482e-21
189.36265503424409 1.1834189448112556e-21
189.493577084535 1.1100465427114427e-21
189.62449913482584 1.02235509501583e-21
189.62449913482584 9.502401791571352e-22
189.62449913482584 8.832121075022405e-22
189.62449913482584 8.209120640746501e-22
189.62449913482584 7.63006543070508e-22
189.62449913482584 7.091855635288438e-22
189.62449913482584 6.591610099354647e-22
189.62449913482584 6.126650898773833e-22
189.62449913482584 5.69448900491265e-22
189.62449913482584 5.292810960317802e-22
189.62449913482584 4.919466494270626e-22
189.62449913482584 4.572457011916062e-22
189.62449913482584 4.249924895345821e-22
189.7554211851167 3.950143559362074e-22
189.7554211851167 3.6715082086880014e-22
190.01726528569844 3.4125272471465106e-22
190.01726528569844 3.171814292818579e-22
190.01726528569844 2.9480807564366085e-22
190.01726528569844 2.7401289432833017e-22
190.01726528569844 2.546845641669034e-22
190.01726528569844 2.367196163665286e-22
190.01726528569844 2.2002188061933354e-22
190.01726528569844 2.0450197028163326e-22
190.01726528569844 1.9007680386764155e-22
190.01726528569844 1.7666916029601752e-22
190.01726528569844 1.6420726550849763e-22
190.01726528569844 1.5262440824758713e-22
190.01726528569844 1.4185858293658186e-22
190.01726528569844 1.3428556641312316e-22
190.2791093862802 3.950143559362074e-22
190.2791093862802 3.6715082086880014e-22
190.4100314365711 7.63006543070508e-22
190.4100314365711 7.091855635288438e-22
190.4100314365711 6.591610099354647e-22
190.4100314365711 6.126650898773833e-22
190.4100314365711 5.69448900491265e-22
190.4100314365711 5.292810960317802e-22
190.4100314365711 4.919466494270626e-22
190.4100314365711 4.572457011916062e-22
190.4100314365711 4.249924895345821e-22
190.4100314365711 3.4125272471465106e-22
190.4100314365711 3.2303519800994466e-22
190.58459417029223 8.209120640746501e-22
190.8027975874437 2.0483366533664174e-21
190.8027975874437 1.903851018064221e-21
190.8027975874437 1.769557115050938e-21
190.8027975874437 1.6447360395937095e-21
190.8027975874437 1.528719597084342e-21
190.8027975874437 1.4208867260469378e-21
190.8027975874437 1.3206601734595274e-21
190.8027975874437 1.2275034045919764e-21
190.8027975874437 1.1409177308177869e-21
190.8027975874437 1.0604396400245536e-21
190.8027975874437 9.856383153317673e-22
190.8027975874437 9.161133288336585e-22
191.10828237145574 8.514924980206108e-22
191.1955637383163 1.02235509501583e-21
191.1955637383163 9.502401791571352e-22
191.1955637383163 7.63006543070508e-22
191.1955637383163 7.091855635288438e-22
191.1955637383163 6.591610099354647e-22
191.1955637383163 6.126650898773833e-22
191.1955637383163 5.69448900491265e-22
191.1955637383163 5.292810960317802e-22
191.1955637383163 4.919466494270626e-22
191.32648578860721 4.572457011916062e-22
191.45740783889806 4.249924895345821e-22
191.45740783889806 3.950143559362074e-22
191.45740783889806 3.6715082086880014e-22
191.45740783889806 3.4125272471465106e-22
191.45740783889806 3.171814292818579e-22
191.45740783889806 2.9480807564366085e-22
191.45740783889806 2.7401289432833017e-22
191.45740783889806 2.546845641669034e-22
191.45740783889806 2.367196163665286e-22
191.58832988918897 2.2002188061933354e-22
191.58832988918897 2.0450197028163326e-22
191.85017398977072 1.9007680386764155e-22
191.85017398977072 1.7666916029601752e-22
191.85017398977072 1.6420726550849763e-22
191.85017398977072 1.5262440824758713e-22
191.85017398977072 1.4185858293658186e-22
191.85017398977072 1.3185215775008835e-22
191.85017398977072 1.2255156609823503e-22
191.85017398977072 1.1390701987294466e-22
191.85017398977072 1.0587224292127809e-22
191.85017398977072 9.840422331902723e-23
191.85017398977072 9.146298311844705e-23
191.98109604006157 8.501136433752837e-23
191.98109604006157 8.047309493230191e-23
192.11201809035242 2.2002188061933354e-22
192.11201809035242 2.0450197028163326e-22
192.24294014064333 3.4125272471465106e-22
192.24294014064333 3.171814292818579e-22
192.24294014064333 2.9480807564366085e-22
192.24294014064333 2.7401289432833017e-22
192.24294014064333 2.546845641669034e-22
192.24294014064333 2.367196163665286e-22
192.24294014064333 1.9007680386764155e-22
192.24294014064333 1.7992969294479113e-22
192.37386219093418 5.69448900491265e-22
192.37386219093418 5.292810960317802e-22
192.37386219093418 4.919466494270626e-22
192.37386219093418 4.572457011916062e-22
192.37386219093418 4.249924895345821e-22
192.37386219093418 3.950143559362074e-22
192.37386219093418 3.6715082086880014e-22
192.50478424122508 1.1834189448112556e-21
192.50478424122508 1.099942902048122e-21
192.63570629151593 1.02235509501583e-21
192.63570629151593 9.502401791571352e-22
192.63570629151593 8.832121075022405e-22
192.63570629151593 8.209120640746501e-22
192.63570629151593 7.63006543070508e-22
192.63570629151593 7.091855635288438e-22
192.63570629151593 6.591610099354647e-22
192.63570629151593 6.126650898773833e-22
192.76662834180684 5.69448900491265e-22
192.76662834180684 5.292810960317802e-22
192.76662834180684 4.919466494270626e-22
192.76662834180684 4.572457011916062e-22
192.76662834180684 4.249924895345821e-22
192.76662834180684 3.950143559362074e-22
192.76662834180684 3.6715082086880014e-22
192.76662834180684 3.4125272471465106e-22
192.89755039209768 3.171814292818579e-22
193.0284724423886 2.9480807564366085e-22
193.0284724423886 2.7401289432833017e-22
193.0284724423886 2.546845641669034e-22
193.0284724423886 2.367196163665286e-22
193.0284724423886 2.2002188061933354e-22
193.0284724423886 2.0450197028163326e-22
193.0284724423886 1.9007680386764155e-22
193.0284724423886 1.7666916029601752e-22
193.15939449267944 1.6420726550849763e-22
193.15939449267944 1.5262440824758713e-22
193.15939449267944 1.4185858293658186e-22
193.15939449267944 1.3185215775008835e-22
193.15939449267944 1.2255156609823503e-22
193.15939449267944 1.1390701987294466e-22
193.15939449267944 1.0587224292127809e-22
193.15939449267944 9.840422331902723e-23
193.15939449267944 9.230312592377216e-23
193.29031654297034 8.501136433752837e-23
193.29031654297034 7.901483004516611e-23
193.29031654297034 7.344127947738811e-23
193.29031654297034 6.826087619492125e-23
193.29031654297034 6.344588836218462e-23
193.55216064355204 1.7666916029601752e-22
193.55216064355204 1.6420726550849763e-22
193.55216064355204 1.5262440824758713e-22
193.55216064355204 1.4185858293658186e-22
193.55216064355204 1.3185215775008835e-22
193.55216064355204 1.2255156609823503e-22
193.55216064355204 1.1390701987294466e-22
193.55216064355204 1.0587224292127809e-22
193.55216064355204 9.840422331902723e-23
193.55216064355204 9.315098594877756e-23
193.72672337727323 1.9123900937887547e-22
193.9449267944247 3.7392680393489355e-22
193.9449267944247 3.4755074327403486e-22
193.9449267944247 3.2303519800994466e-22
193.9449267944247 3.002489310490281e-22
193.9449267944247 2.790699625039274e-22
193.9449267944247 2.5938491670841717e-22
193.9449267944247 2.4108841529258338e-22
193.9449267944247 2.2408251306928445e-22
193.9449267944247 2.082761737120711e-22
193.98856747785499 4.0972934301954713e-22
194.07584884471555 5.69448900491265e-22
194.07584884471555 5.292810960317802e-22
194.07584884471555 4.919466494270626e-22
194.07584884471555 4.572457011916062e-22
194.20677089500646 1.9007680386764155e-22
194.3376929452973 2.546845641669034e-22
194.3376929452973 2.367196163665286e-22
194.3376929452973 2.2002188061933354e-22
194.3376929452973 2.0450197028163326e-22
194.3376929452973 1.7666916029601752e-22
194.3376929452973 1.6420726550849763e-22
194.3376929452973 1.5262440824758713e-22
194.3376929452973 1.4185858293658186e-22
194.3376929452973 1.3185215775008835e-22
194.3376929452973 1.2255156609823503e-22
194.3376929452973 1.1390701987294466e-22
194.3376929452973 1.0587224292127809e-22
194.3376929452973 9.840422331902723e-23
194.3376929452973 9.146298311844705e-23
194.3376929452973 4.4823286597519553e-23
194.4686149955882 8.347086079749093e-23
194.4686149955882 7.758299059230486e-23
194.4686149955882 7.21104391609029e-23
194.4686149955882 6.702391073455264e-23
194.4686149955882 6.229617601037827e-23
194.4686149955882 5.790192638692693e-23
194.4686149955882 5.381763848167136e-23
194.4686149955882 5.002144820518109e-23
194.4686149955882 4.6493033717853834e-23
194.86138114646081 7.901483004516611e-23
194.86138114646081 7.344127947738811e-23
194.86138114646081 6.826087619492125e-23
194.86138114646081 6.344588836218462e-23
194.86138114646081 6.00588760928802e-23
194.99230319675166 8.658029877110393e-23
195.12322524704257 1.0206995559767656e-22
195.12322524704257 9.487014185828968e-23
195.25414729733342 1.1815025888677533e-22
195.25414729733342 1.1082490015287487e-22
195.51599139791517 1.7032427810471257e-22
195.51599139791517 1.5830993881683131e-22
195.51599139791517 1.4714306737164707e-22
195.51599139791517 1.3676388505580772e-22
195.51599139791517 1.2711682982872434e-22
195.64691344820608 2.121200322735314e-22
195.64691344820608 1.971575027630657e-22
195.64691344820608 1.832504006299769e-22
195.64691344820608 1.1184289387382899e-22
195.8214761819272 1.1815025888677533e-22
195.90875754878778 1.0587224292127809e-22
195.90875754878778 9.840422331902723e-23
195.90875754878778 9.146298311844705e-23
195.90875754878778 8.501136433752837e-23
195.90875754878778 7.901483004516611e-23
195.90875754878778 7.344127947738811e-23
195.90875754878778 6.826087619492125e-23
195.90875754878778 6.344588836218462e-23
195.90875754878778 5.897054029268805e-23
195.90875754878778 5.481087446612597e-23
195.90875754878778 5.094462327851396e-23
195.90875754878778 4.735108983881799e-23
195.90875754878778 2.8899707162696036e-23
196.03967959907868 4.4011037173955024e-23
196.03967959907868 4.09065852490546e-23
196.03967959907868 3.80211152517085e-23
196.03967959907868 3.533918062782106e-23
196.03967959907868 3.2846424392815384e-23
196.03967959907868 3.0529502275544396e-23
196.43244574995128 4.4011037173955024e-23
196.43244574995128 4.09065852490546e-23
196.43244574995128 3.8722817163990556e-23
196.5633678002422 4.778603823100926e-23
196.82521190082394 5.381763848167136e-23
196.82521190082394 5.0480925453666847e-23
196.86885258425423 5.897054029268805e-23
196.9561339511148 7.080371519915152e-23
197.08705600140564 6.580936050872887e-23
197.21797805169655 6.116729776659719e-23
197.21797805169655 5.68526769922237e-23
197.21797805169655 5.2842401073784777e-23
197.21797805169655 4.9115002124255605e-23
197.21797805169655 4.5650526559104653e-23
197.21797805169655 4.243042828037077e-23
197.21797805169655 3.9437469395337176e-23
197.21797805169655 3.665562793830325e-23
197.21797805169655 3.407001210149154e-23
197.21797805169655 3.166678051592782e-23
197.21797805169655 2.943306815556023e-23
197.21797805169655 2.735691746794732e-23
197.3489001019874 2.496644404062675e-23
197.4798221522783 2.278485245145245e-23
197.74166625286006 2.1177653812349642e-23
197.8725883031509 1.9864631625352298e-23
198.2653544540235 1.8976900516760317e-23
198.65812060489617 1.763830731103682e-23
199.18180880605968 1.6544725885743793e-23
199.70549700722313 1.5950539914312287e-23
200.22918520838664 1.5377693490666712e-23
200.75287340955015 1.4961600677338442e-23
201.27656161071366 1.4556766589475635e-23
201.80024981187717 1.442427093890519e-23
202.32393801304062 1.3906238818021895e-23
202.84762621420413 1.3779664269487726e-23
203.37131441536764 1.340681126158442e-23
203.89500261653114 1.3044046987541554e-23
204.41869081769465 1.2925320106742781e-23
204.9423790188581 1.2575584120026227e-23
205.4660672200216 1.2461121186994735e-23
205.98975542118512 1.2013593470382625e-23
206.51344362234863 1.1904245774741438e-23
207.03713182351208 1.1582138228641001e-23
207.5608200246756 1.1372256584210693e-23
208.0845082258391 1.1166178236183795e-23
208.6081964270026 1.0864041474306044e-23
209.13188462816612 1.0765156997859064e-23
209.65557282932957 1.0378538004437198e-23
210.17926103049308 1.0284072579274652e-23
210.7029492316566 1.0005804014838792e-23
211.2266374328201 9.824487356461442e-24
211.7503256339836 9.646456364139151e-24
212.27401383514706 9.385440551225519e-24
212.79770203631057 9.300014296426407e-24
213.32139023747408 8.966014321618012e-24
213.8450784386376 8.884405683239175e-24
214.3687666398011 8.644009595377733e-24
214.89245484096455 8.41011819461849e-24
215.41614304212806 8.33356932130105e-24
215.93983124329156 8.034278174571577e-24
216.46351944445507 7.816885012798103e-24
216.98720764561853 7.745735746315131e-24
217.51089584678203 7.46755600791029e-24
218.03458404794554 7.332235318079468e-24
218.55827224910905 7.199366794536638e-24
219.08196045027256 6.940809307271797e-24
219.605648651436 6.815033872517871e-24
220.12933685259952 6.691537633069163e-24
220.65302505376303 6.4512182819760316e-24
221.17671325492654 6.3924993104250574e-24
221.70040145609005 6.219529740971163e-24
222.2240896572535 6.051240417928652e-24
222.747777858417 5.941584992938354e-24
223.27146605958052 5.780816356416808e-24
223.79515426074403 5.5732045769213e-24
224.31884246190754 5.522477283765787e-24
224.842530663071 5.373048950385433e-24
225.3662188642345 5.1800816971240916e-24
225.889907065398 5.039917974395789e-24
226.41359526656152 4.948588873380201e-24
226.93728346772497 4.814688931390886e-24
227.46097166888848 4.641774575505139e-24
227.98465987005198 4.557660290064108e-24
228.5083480712155 4.434338174596085e-24
229.032036272379 4.275083705581367e-24
229.55572447354245 4.1594076058237e-24
230.07941267470596 4.010026971420075e-24
230.60310087586947 3.830822757822716e-24
231.12678907703298 3.6596270066122806e-24
231.6504772781965 3.4642604999331585e-24
232.17416547935994 3.2494750974397896e-24
232.69785368052345 3.0480064674942827e-24
233.22154188168696 2.8852908752184246e-24
233.74523008285047 2.681768136682051e-24
234.26891828401392 2.515497543393163e-24
234.79260648517743 2.3595357869550218e-24
235.31629468634094 2.1930987773764608e-24
235.83998288750445 2.038401906816178e-24
236.36367108866796 1.89461704897872e-24
236.8873592898314 1.76097449196732e-24
237.41104749099492 1.6367588178471996e-24
237.80381364186758 1.5493816474576357e-24
238.19657979274018 1.4400913160609078e-24
238.7202679939037 1.3385101094988559e-24
239.1130341447763 1.2670547279053328e-24
239.5058002956489 1.1563382825467647e-24
239.89856644652156 1.0946080104746965e-24
240.29133259739416 9.989601230459322e-25
240.68409874826676 9.456313687224515e-25
241.07686489913942 8.630012017228065e-25
241.46963105001203 8.169305148096833e-25
241.73147515059378 7.733192777657026e-25
242.12424130146638 7.187708582196322e-25
242.6479295026299 6.680701768077766e-25
243.1716177037934 6.096935703382938e-25
243.6953059049569 5.564179671783382e-25
244.21899410612036 5.171693391028743e-25
244.74268230728387 4.806892319894814e-25
245.13544845815653 4.5502798949609e-25


==> plots_inkscapefigure_and_data/acryl_filter_Dataset.dat <==
800 0.914052
799 0.913997
798 0.913652
797 0.913518
796 0.913955
795 0.91397
794 0.913884
793 0.91376
792 0.914019
791 0.914061
790 0.914402
789 0.914002
788 0.914031
787 0.913985
786 0.914322
785 0.914338
784 0.913953
783 0.913947
782 0.914271
781 0.914391
780 0.914181
779 0.914054
778 0.914111
777 0.914227
776 0.91404
775 0.913976
774 0.914136
773 0.91441
772 0.914309
771 0.914033
770 0.913888
769 0.914096
768 0.913993
767 0.914216
766 0.914096
765 0.914155
764 0.914174
763 0.914031
762 0.914086
761 0.913981
760 0.913829
759 0.913888
758 0.913737
757 0.913859
756 0.913676
755 0.913793
754 0.913928
753 0.913814
752 0.91352
751 0.91335
750 0.913516
749 0.913589
748 0.91316
747 0.912944
746 0.913087
745 0.913211
744 0.913057
743 0.912906
742 0.912767
741 0.913045
740 0.913038
739 0.912702
738 0.912221
737 0.912488
736 0.912666
735 0.912559
734 0.912368
733 0.912433
732 0.912456
731 0.91245
730 0.912374
729 0.912322
728 0.912477
727 0.912589
726 0.912752
725 0.912685
724 0.912513
723 0.912586
722 0.9127
721 0.912809
720 0.912589
719 0.912876
718 0.913
717 0.913011
716 0.912731
715 0.912794
714 0.912965
713 0.913175
712 0.913154
711 0.913021
710 0.913003
709 0.913087
708 0.91315
707 0.913087
706 0.91295
705 0.912977
704 0.913131
703 0.913322
702 0.913228
701 0.913055
700 0.913009
699 0.913181
698 0.913082
697 0.912927
696 0.913028
695 0.912998
694 0.912958
693 0.913009
692 0.913076
691 0.913146
690 0.913183
689 0.912942
688 0.912788
687 0.912893
686 0.913011
685 0.91319
684 0.913
683 0.912742
682 0.912837
681 0.912872
680 0.912912
679 0.912839
678 0.912664
677 0.912729
676 0.912767
675 0.912702
674 0.912702
673 0.91262
672 0.912525
671 0.912626
670 0.912416
669 0.912311
668 0.912614
667 0.912673
666 0.912595
665 0.912475
664 0.912431
663 0.912612
662 0.91261
661 0.91242
660 0.912259
659 0.912366
658 0.912465
657 0.912542
656 0.912532
655 0.912381
654 0.912492
653 0.912546
652 0.912507
651 0.912399
650 0.912496
649 0.912559
648 0.912322
647 0.912204
646 0.912219
645 0.912252
644 0.91237
643 0.912175
642 0.912072
641 0.912107
640 0.912227
639 0.91228
638 0.912208
637 0.911998
636 0.911986
635 0.912063
634 0.911984
633 0.911788
632 0.911933
631 0.912076
630 0.912063
629 0.91183
628 0.911803
627 0.91187
626 0.912038
625 0.911832
624 0.911742
623 0.911673
622 0.91166
621 0.911824
620 0.911759
619 0.911574
618 0.911473
617 0.911652
616 0.91165
615 0.911593
614 0.911717
613 0.911641
612 0.911637
611 0.911627
610 0.911553
609 0.911572
608 0.911765
607 0.911566
606 0.911606
605 0.911368
604 0.911392
603 0.911648
602 0.91165
601 0.911354
600 0.911402
599 0.911272
598 0.911389
597 0.911232
596 0.911347
595 0.911264
594 0.911322
593 0.911219
592 0.911182
591 0.91105
590 0.911276
589 0.911169
588 0.911142
587 0.911033
586 0.911029
585 0.911207
584 0.911224
583 0.911014
582 0.910949
581 0.911058
580 0.91097
579 0.910945
578 0.911001
577 0.910873
576 0.911188
575 0.910861
574 0.910706
573 0.910957
572 0.910896
571 0.910825
570 0.910861
569 0.910649
568 0.910875
567 0.910945
566 0.910773
565 0.910567
564 0.910578
563 0.910773
562 0.910689
561 0.910508
560 0.910446
559 0.910423
558 0.910584
557 0.910439
556 0.91042
555 0.91041
554 0.910362
553 0.910297
552 0.910393
551 0.910322
550 0.910041
549 0.9102
548 0.910135
547 0.910091
546 0.910238
545 0.91001
544 0.910142
543 0.910041
542 0.910144
541 0.910018
540 0.910054
539 0.910037
538 0.909955
537 0.909731
536 0.909949
535 0.90992
534 0.90989
533 0.909693
532 0.909716
531 0.909811
530 0.909821
529 0.909869
528 0.909863
527 0.909597
526 0.909505
525 0.909555
524 0.909641
523 0.909547
522 0.909605
521 0.909513
520 0.909599
519 0.909375
518 0.909335
517 0.909325
516 0.909513
515 0.909279
514 0.909176
513 0.909166
512 0.909281
511 0.909402
510 0.909256
509 0.90905
508 0.909197
507 0.909182
506 0.909197
505 0.909149
504 0.909065
503 0.909086
502 0.909
501 0.908814
500 0.908816
499 0.908854
498 0.90891
497 0.908592
496 0.908433
495 0.908483
494 0.908607
493 0.908588
492 0.908456
491 0.908073
490 0.908107
489 0.908379
488 0.908264
487 0.907979
486 0.907881
485 0.907848
484 0.907766
483 0.907726
482 0.907586
481 0.907676
480 0.907839
479 0.907818
478 0.907639
477 0.907614
476 0.907697
475 0.907651
474 0.907777
473 0.907616
472 0.907494
471 0.907446
470 0.907501
469 0.907532
468 0.907386
467 0.907137
466 0.907279
465 0.907256
464 0.907298
463 0.907327
462 0.907265
461 0.907029
460 0.906897
459 0.906968
458 0.907031
457 0.90705
456 0.906974
455 0.906578
454 0.906384
453 0.906429
452 0.906394
451 0.906465
450 0.906329
449 0.905993
448 0.906089
447 0.9061
446 0.90606
445 0.90602
444 0.905891
443 0.905716
442 0.905605
441 0.905503
440 0.905512
439 0.905601
438 0.905505
437 0.905182
436 0.905053
435 0.90507
434 0.905193
433 0.905099
432 0.904849
431 0.90463
430 0.904601
429 0.904561
428 0.904359
427 0.904228
426 0.904191
425 0.904089
424 0.903878
423 0.903564
422 0.903473
421 0.9036
420 0.903487
419 0.903113
418 0.90287
417 0.902815
416 0.902736
415 0.902541
414 0.902121
413 0.901781
412 0.901737
411 0.901314
410 0.900936
409 0.900739
408 0.90009
407 0.8995
406 0.898961
405 0.898161
404 0.897294
403 0.896632
402 0.895573
401 0.894036
400 0.892298
399 0.890373
398 0.888624
397 0.886092
396 0.882257
395 0.878446
394 0.874136
393 0.86862
392 0.86193
391 0.854059
390 0.84459
389 0.83367
388 0.820986
387 0.805818
386 0.788619
385 0.768421
384 0.745277
383 0.71981
382 0.691256
381 0.659804
380 0.62584
379 0.589199
378 0.546109
377 0.504709
376 0.463722
375 0.422276
374 0.381422
373 0.342342
372 0.305143
371 0.270266
370 0.238114
369 0.208918
368 0.182776
367 0.159654
366 0.139217
365 0.121459
364 0.106234
363 0.0931803
362 0.0818851
361 0.0720853
360 0.0637036
359 0.0563341
358 0.0499164
357 0.0442283
356 0.0392284
355 0.0348081
354 0.0309578
353 0.0276457
352 0.0248092
351 0.0223371
350 0.0202152
349 0.0184172
348 0.0169052
347 0.0156504
346 0.014609
345 0.0137674
344 0.0130795
343 0.012571
342 0.0121967
341 0.0119642
340 0.0117919
339 0.0117231
338 0.0117441
337 0.0118288
336 0.0119782
335 0.0122487
334 0.0125681
333 0.0129619
332 0.0134732
331 0.014086
330 0.0148145
329 0.0157394
328 0.0167103
327 0.017802
326 0.0190201
325 0.0203506
324 0.0217416
323 0.0232692
322 0.0248193
321 0.0263766
320 0.0279597
319 0.0294878
318 0.0308619
317 0.0320376
316 0.0327903
315 0.0331617
314 0.032952
313 0.0322628
312 0.0310761
311 0.0295332
310 0.0276123
309 0.0255574
308 0.0234671
307 0.0214111
306 0.0195027
305 0.0177851
304 0.0163213
303 0.0150806
302 0.0140701
301 0.0132072
300 0.0125389
299 0.0120086
298 0.0115812
297 0.0112765
296 0.0110978
295 0.0110903
294 0.0112107
293 0.0114422
292 0.0117496
291 0.0121435
290 0.0125992
289 0.0132094
288 0.0138209
287 0.0145118
286 0.0152043
285 0.0159216
284 0.016582
283 0.0172193
282 0.0177478
281 0.0181595
280 0.0183857
279 0.0183684
278 0.0181231
277 0.0176271
276 0.016859
275 0.0158449
274 0.0146361
273 0.0131601
272 0.0115254
271 0.00986482
270 0.00827229
269 0.00689031
268 0.00558617
267 0.00435818
266 0.00330221
265 0.00242797
264 0.00173095
263 0.001221
262 0.000803282
261 0.000496811
260 0.000297694
259 0.000166505
258 7.28274e-05
257 4.37036e-05
256 4.16109e-06
255 1e-10
254 1e-10
253 1e-10
252 1e-10
251 1e-10
250 1e-10


==> plots_inkscapefigure_and_data/cathode_Dataset.dat <==
204.937 28.520
207.571 28.640
207.606 28.990
209.973 29.342
210.819 29.616
212.578 29.722
213.244 30.040
214.504 30.388
215.398 30.044
215.989 30.696
217.071 30.989
218.590 31.276
219.530 31.621
221.612 32.009
225.483 32.666
227.106 33.048
228.673 33.331
230.506 33.713
232.215 34.161
233.619 34.460
234.538 34.726
237.251 35.175
240.781 35.514
242.913 35.792
244.323 36.061
247.865 36.264
251.577 36.545
255.539 36.742
259.868 36.966
264.197 37.206
268.525 37.363
272.776 37.463
277.183 37.607
281.512 37.623
285.841 37.671
290.170 37.667
294.499 37.610
299.165 37.487
303.137 37.410
306.772 37.234
307.289 37.379
308.587 37.035
313.939 36.885
317.501 36.709
321.305 36.548
324.361 36.332
328.005 36.172
329.861 36.005
333.338 35.913
335.400 35.716
338.993 35.636
341.756 35.466
345.982 35.388
350.173 35.309
350.223 35.214
354.709 35.256
359.001 35.346
363.433 35.518
367.602 35.726
371.544 36.002
374.409 36.273
376.913 36.672
378.663 37.083
380.308 37.541
382.887 38.019
383.710 38.323
385.799 38.422
385.961 38.639
388.135 38.962
390.103 39.420
392.464 39.740
393.613 39.997
396.372 40.274
399.149 40.538
401.887 40.784
404.249 41.096
405.607 40.955
408.407 41.239
412.465 41.428
417.257 41.665
421.217 41.781
425.442 41.925
430.268 42.165
434.313 42.205
438.926 42.288
443.255 42.330
447.584 42.330
451.913 42.328
456.241 42.325
460.570 42.285
465.076 42.177
469.051 42.131
472.853 41.883
476.799 41.710
480.697 41.571
482.427 41.385
485.813 41.183
489.214 40.881
491.660 40.590
494.044 40.290
495.735 40.040
498.026 39.775
500.486 39.573
502.501 39.163
504.312 38.748
507.204 38.543
509.369 38.314
512.091 38.027
514.312 37.770
516.406 37.519
519.644 37.391
520.781 37.161
523.659 36.951
525.969 36.724
528.696 36.604
529.984 36.374
533.251 36.134
536.181 35.857
539.347 35.612
542.750 35.372
545.027 35.061
546.951 35.156
549.269 34.834
552.657 34.893
553.029 34.598
556.014 34.315
559.417 34.023
562.260 33.742
565.727 33.495
569.426 33.260
572.976 33.024
576.230 32.898
577.934 32.679
581.240 32.480
585.048 32.311
586.380 32.078
589.610 32.005
591.593 31.776
595.185 31.665
597.481 31.482
601.456 31.376
608.539 30.944
612.475 30.602
615.800 30.324
619.952 30.210
619.996 29.958
622.828 29.827
623.231 29.987
626.672 29.611
629.703 29.377
633.388 29.220
635.243 29.016
638.701 28.880
640.978 28.650
644.282 28.432
647.415 28.120
650.018 27.904
653.402 27.648
656.944 27.364
660.416 27.077
663.704 26.818
667.019 26.525
669.312 26.171
671.333 25.900
673.236 25.636
675.510 25.365
677.670 25.124
680.232 24.853
683.536 24.572
685.257 24.214
688.680 23.855
691.463 23.561
692.834 23.225
694.435 22.968
696.717 22.696
698.047 22.425
699.131 22.041
700.233 21.887
704.225 21.862
705.664 21.625
707.002 21.369
709.752 21.132
712.003 20.840
714.703 20.584
715.641 20.312
719.254 20.032
721.221 19.739
723.906 19.487
725.786 19.174
728.399 18.993
729.945 18.761
731.537 18.503
733.880 18.255
735.362 17.955
737.000 17.701
739.193 17.716
739.731 17.410
742.411 17.076
745.536 16.724
747.523 16.375
749.903 16.126
751.505 15.822
753.499 15.574
755.842 15.287
757.230 14.985
758.935 14.736
760.388 14.481
762.169 14.254
762.411 14.565
764.267 13.963
765.620 13.687
767.700 13.426
769.253 13.145
771.463 12.882
773.535 12.588
775.065 12.294
775.742 11.972
775.792 12.617
776.579 11.731
778.743 11.154
781.301 10.718
783.662 10.503
785.190 9.882
785.236 10.240
788.803 9.895
789.678 9.565
791.927 9.710
791.976 9.279
792.714 8.976
794.340 8.705
796.477 8.445
796.693 8.011
799.010 8.429
799.650 7.833
800.289 7.519
800.584 8.069
802.191 7.246
803.142 8.015
804.014 6.906
806.291 6.581
807.248 6.215
807.307 5.915
810.248 5.684
811.065 5.323
811.603 5.967
813.374 5.387
813.995 5.030
816.588 4.640
819.999 4.172


==> plots_inkscapefigure_and_data/cathode_interp.dat <==
210 29.899356541824744
211 29.898722483273787
212 29.96606452984139
213 30.077694557074878
214 30.202869593353654
215 30.747054651768437
216 30.80494652748797
217 30.95737451572515
218 31.578666785025234
219 31.91821308675742
220 31.900091823838565
221.00000000000003 32.099386783342155
222 32.076717204447334
223 32.27743689516289
224 32.722685823371734
225 32.99186573554721
226 33.193213392932535
227 33.182286921107846
228 33.263362722267004
229 33.59123394214228
230 33.73180516646879
230.99999999999997 33.82149967448089
232 34.08163782003939
233 34.458082464091945
234.00000000000003 34.564340527363726
235 34.82826927046057
236 35.03796760482378
237 35.38188364600299
238 35.35662641550435
239 35.58556437439756
240 35.90165526341721
240.99999999999997 35.911109885992374
242 35.9076893875378
243 36.08943573112467
243.99999999999997 36.295401841838995
245 36.34147409536476
246 36.46122390584253
247 36.46360960501043
248 36.46635828328152
249 36.47827646713935
250 36.79522921278877
251 37.023748921134796
252 37.01054115817864
253 37.00952696265817
253.99999999999997 37.009552720583685
255 37.0095676784815
256 37.009569320879564
257 37.00958312433812
258 37.00972711126346
259 37.010048040774564
260 37.00105808043337
261 36.83484804231256
262 36.66616200822649
263 37.162352661011454
264 37.18412460176148
265 37.1912591131704
266 37.191892429973606
267 37.1918912449878
268 37.191883437491754
269 37.19188252436696
270 37.19188333348973
271 37.191893407859794
272 37.191929209224256
273 37.19142097861166
274 37.18309171115911
275 37.46203064129328
276 37.74329736228641
277 37.74066713214961
278 37.7389935317853
279 37.73882289248448
280 37.73882000282143
281 37.738821734888944
282 37.73882196802566
283 37.7388219784298
284 37.7388219768864
285 37.738821976589946
286 37.73882197657112
287 37.73882197659499
288 37.7388219767558
289 37.73882197636897
290 37.73882195938096
291 37.738821800829456
292 37.73882163678259
293 37.73883323750593
294 37.738974592013335
295 37.73949372452512
296 37.73250668475802
297 37.55927997629574
298 37.18392279212982
299 37.19218423774245
300 37.192013674564535
301 37.191894881779604
302 37.19188261467539
303 37.19188238725964
304 37.191882501045924
305 37.191882496713106
306 37.191883007179854
307 37.19189024492081
308 37.19192567281027
309 37.19164986943896
310 37.1858994757292
311 37.14098679957341
312 37.01425832373154
313 36.618049539765806
314 36.64202214607472
315 36.64487385644129
316 36.64497004509457
317 36.64494737527947
318 36.64494493119847
319 36.64492822498062
320 36.64464816557461
321 36.64294922819154
322 36.65042590934851
323 36.34896295503306
324 36.08246847552023
325 36.09786821290632
326 36.09817601167208
327 36.098025327338945
328 36.098004418953465
329 36.09800394354565
330 36.09801135713947
331 36.09804782184439
332 36.09777787987227
333 36.0920118773828
334 36.04618724334756
335 35.919621273193414
336 35.52451028236369
337 35.54814174097004
338 35.55099087926264
339 35.551090612863675
340 35.551068096346654
341 35.551064373198926
342 35.55106420216288
343 35.55106505638368
344 35.55107022807138
345 35.55104877909142
346 35.55040991123727
347 35.545031195168946
348 35.54578587710196
349 35.027087179838134
350 35.00655239221997
351 35.00421946498864
352 35.00410727058039
353 35.00412160211249
354 35.00412453888549
355 35.004124735320374
356 35.00412449420102
357 35.00412278460459
358 35.00412591078424
359 35.004296746286414
360 35.005953478837114
361 35.00842344840545
362 35.4878903212915
363 35.54224611908987
364 35.5506093607016
365 35.551116054915866
366 35.55115463369849
367 35.55161969406183
368 35.549761345753126
369 35.492201238070095
370 36.15626570297243
370.99999999999994 36.09870097231362
372 36.097359520359475
373 36.09766749074532
374 36.09707549672373
375 36.11041067959266
376 36.38061058368919
376.99999999999994 36.654536221670625
378 37.00309057615253
379 37.11918769608418
380 37.192104647641884
381 37.18945767977466
382 37.69780429063006
383 38.007773340795794
383.99999999999994 38.111763423938
385 38.293006339797785
386 38.256619938774904
387 38.700868884932646
388 38.84209247315242
389 39.0442363372331
390.00000000000006 39.227463737403525
391 39.38128026787635
392 39.36016527877925
393 39.57180187507359
394 39.75234935813292
395 39.932324745634915
396 39.904786829141926
396.99999999999994 40.095834819144685
398 40.21337041525153
399 40.48025799692542
400 40.47402401053307
401 40.47318573516782
402 40.46440627557256
403.00000000000006 40.77137094798667
404 41.02089079659174
405 41.021989569832755
406 41.020622653634504
407 41.02043429498971
408 41.02112756151243
409 41.03025757059466
409.99999999999994 41.070690021458034
411 41.38285603259648
412 41.58665731159024
413 41.56886337643081
414 41.56736165216777
415 41.567376126872496
416.00000000000006 41.56739590787151
417 41.567398085806914
418 41.567398138789514
419 41.56739808254245
420 41.567397966665645
421 41.56739996029759
422 41.56743056616683
422.99999999999994 41.567596958201925
424 41.566589682834085
425 41.542679736304734
426 41.72096032208415
427 41.56705141398075
428 42.024041035680355
429 42.10508945346611
429.99999999999994 42.114056188419816
431 42.114414757618064
432 42.11434978453391
433 42.1143382377407
434 42.114337507227255
435 42.11433755304739
435.99999999999994 42.11433756689969
437 42.11433756808416
438 42.11433756807519
439 42.11433756805986
440 42.11433756805815
441 42.114337568058104
442 42.11433756805813
442.99999999999994 42.114337568058126
444 42.11433756805812
445 42.114337568058126
446 42.114337568058126
447 42.114337568058126
448 42.114337568058126
449.00000000000006 42.11433756805813
450 42.114337568058126
451 42.114337568058126
452 42.114337568058126
453 42.114337568058126
454 42.11433756805813
455 42.114337568058126
455.99999999999994 42.11433756805813
457 42.114337568058126
458 42.11433756805826
459 42.114337568059156
460 42.11433756805647
461 42.11433756795621
462.00000000000006 42.11433756705479
463 42.11433756649702
464 42.11433763585974
465 42.11433844944863
466 42.11434116242908
467 42.11429845422522
468 42.11362081675005
468.99999999999994 42.10979136001931
470 42.13067313818989
471 41.71421666231776
472 41.69610694451195
473 41.56753662932823
474 41.56658260806675
475 41.567300810384815
475.99999999999994 41.56739486900364
477 41.56739964873175
478 41.56740975891189
479 41.56745889789116
480 41.56701667222487
481 41.55838308483371
481.99999999999994 41.49262562219691
483 41.0225698375331
484 41.02213096830803
485 41.020633244212206
486 41.02046159381351
487 41.02047664557766
488 41.02071794691062
488.99999999999994 41.02154619237973
490 41.00921221311938
491 40.728855898626705
492 40.494097828268735
493 40.30665195006034
494 39.98147751963299
495.00000000000006 39.93068170378173
496 39.92659420436186
497 39.92682181014169
498 39.9299112923799
499 39.9367523970497
500 39.474942400312784
501 39.409071850597144
501.99999999999994 39.16295043298638
503 38.8461083330657
504 38.83862208293026
505 38.851456252192094
506 38.47963270603432
507 38.27959668261768
508.00000000000006 38.28516616086608
509 38.28585404063247
510 38.2819580787294
511 38.21857453513677
512 37.89177111121441
513 37.73398297405359
514 37.738442236061175
515 37.74289205292837
516 37.58121354297408
517 37.1662128349178
518 37.18949019093107
519 37.191868307516216
520 37.19207753620226
521 37.19383997728113
522 37.19807146380319
523 36.904590856219755
524 36.63636382472562
525 36.644415367261814
526 36.64509629198608
527 36.64785366577861
528 36.667401878784105
529 36.28639174463284
530 36.160736248125644
531 36.10402623488925
532 36.09815647102627
533 36.09736237385097
534 36.09005629409272
535 36.061812162952464
536 35.56197314619057
537 35.553229201962324
538 35.5512172683996
539 35.55105898940212
540 35.55108348028405
541 35.551260175099756
542 35.551183131972095
543 35.536049139337365
544 35.33617486512526
545 35.01217456356642
546 35.00248021042968
547 35.003838527185195
548 35.00409760946681
549 35.00417949229234
550 35.005507420679976
551 35.01498293385535
552 34.824880698179896
553 34.839466404939856
554 34.55743953022055
555 34.45859829643683
556 34.452937810023485
557 34.388288109760694
558 34.061414639557285
559 33.90565466829696
560 33.90922642174934
561 33.91003062531475
562 33.91063950110754
563 33.9260385055058
564 33.6671838367205
565 33.36137917280121
566 33.36570400738421
567 33.363618923177214
568 33.36335272499892
569 33.362785720682766
570 33.35479711101422
571 33.31194690546029
572 32.82326007258105
573 32.818349272139216
574 32.816533374428474
575 32.816365237480085
576 32.81634572206451
577 32.81616685865309
578 32.81592666405764
579 32.828674668194225
580 32.52801459971579
581 32.43216027595062
582 32.263600193398204
583 32.26812916769231
584 32.26933438063462
585 32.2694264373022
586 32.26925368889617
587 32.26780880040374
588 32.267983924544396
589 31.801167820920867
590 31.731546487754542
591 31.722842434277553
592 31.722427584006994
593 31.722552086686576
594 31.7229278784001
595 31.720371775386283
596 31.62630386548649
597 31.301192539848543
598 31.17292001493952
599 31.24712073416913
600 31.261483980175683
601 31.16648492840021
602 31.178736146790115
603 31.178486537017577
604 31.18735828465391
605 30.852894999312156
606 30.837513748550137
607 30.59947616042595
608 30.810138848925263
609 30.610846599358055
610 30.626864285053045
611 30.6285856479831
612 30.628791895406025
613 30.630632593305492
614 30.63595504878387
615 30.334509742150658
616 30.073256850391417
617 30.0811154955813
618 30.081795339175088
619 30.084366447063147
620 30.103681148726594
621 29.720247747932433
622 29.872939800101364
623 29.692590808936984
624 29.715666176658345
625 29.734214461934002
626 29.51583648517733
627 29.533735347356725
628 29.534815977319667
629 29.534455974929458
630 29.532619437048723
631 29.539237724634148
632 29.23645043531144
633 28.97214297734544
634 28.98757610345295
635 28.987955657564726
636 28.98782289012422
637 28.98783106712368
638 28.98729285107298
639 28.97916399045198
640 28.932408289850486
641 28.44681406915305
642 28.44276042547152
643 28.44083896839605
644 28.440899975393606
645 28.456233037323145
646 28.18751056059088
647 27.88746415643503
648 27.895953747735035
649 27.896715508233882
650 27.906399602803077
651 27.568540392270293
652 27.557599891573062
653 27.329799299372127
654 27.34739536063917
655 27.34724221433568
656 27.34711890103364
657 27.347129922771188
658 27.338541159207224
659 27.211247457250465
660 26.794673684328117
661 26.80087597165327
662 26.800263981857753
663 26.80047908779305
664 26.79827341029086
665 26.705624633307025
666 26.418334411084743
667 26.435802645646774
668 26.242232732958726
669 26.26389077259077
670 26.054228125713735
671 25.733689375517088
672 25.71122748362795
673 25.711579873975623
674 25.551102238593373
675 25.22447124797297
676 25.162930737235783
676.9999999999998 25.1594052816082
678 25.174873815917437
679 24.912431692612685
680 24.608599814842933
681 24.614677168027328
682 24.615049330640886
683 24.62213167215596
684 24.294720301452458
685 24.161345320301592
686 24.07038522429177
687 24.06516291247779
688 24.067667066027653
689 24.085995376851045
689.9999999999998 23.700372471864412
690.9999999999998 23.528117437025088
692 23.26294198844697
693 22.964456430515796
694 22.97271916786704
695 22.963635815316508
696 22.92744822234907
697 22.426782485712337
698 22.21656469469663
699 22.08009000921622
700 21.882407798608156
701 21.881082633951507
702 21.877996866346678
702.9999999999998 21.877674523302233
703.9999999999998 21.87371280952901
705 21.811927766553154
706 21.48527110618349
707 21.325458673491937
708 21.328865600150223
709 21.325802077229824
710 21.34764777186284
711 20.955569388980507
712 20.762718671985994
713 20.78380961819994
714 20.65152845439495
715 20.617985182780203
715.9999999999998 20.39786083997967
716.9999999999998 20.230819480185843
718 20.236810554013303
719 20.242191016757218
720 20.07995973080753
721 19.753465670060805
722 19.69358160806175
723 19.689979258680125
724 19.705427263275126
725 19.441543768733183
726 19.138523320789403
727 19.146041948093156
728 19.156754493242886
729 18.933803673001876
729.9999999999998 18.61520117471514
731 18.59566530047651
732 18.567795938623576
733 18.24666378931252
734 18.03801869714684
735 18.057018711488354
736 17.864537436171375
737 17.670833769881554
738 17.613439232550547
739 17.504658800111784
740 17.499494534191
741 17.44941083686325
742 16.929054045377598
742.9999999999998 16.957253518120112
744 16.958568384552734
745 16.977349283261518
746 16.59736430829679
747 16.46756576631114
748 16.363317955189203
749 16.032445837344184
750 15.854386715646683
751 15.873793905462833
752 15.651292133419872
753 15.333185923294039
754 15.317782294126403
755 15.31263211369884
755.9999999999998 15.320340835153488
757 15.020766142434894
758 14.762024417475274
759 14.582268655474138
760 14.256789040233102
761 14.65118210004266
762 14.738928400271746
763 14.457929798928319
764 13.935022353136347
765 13.666160153541867
766 13.515872590840019
767 13.188873358709188
768 13.130542104967247
768.9999999999998 13.126490475181157
770 13.126182695602182
771 13.123367793146002
772 13.120280743288177
773 12.814354934379097
774 13.171204924263165
775 13.393512930974325
776 12.266412419237838
777 11.74188883681775
778 11.272241162814183
779 10.945519511558146
780 10.941403991131708
781 10.93615049611141
781.9999999999998 10.936974927225833
782.9999999999998 10.641593234949625
784 10.102485816113301
785 10.02855960309357
786 10.027800149299864
787 10.041061969191446
788 9.80363055124603
789 9.643981850257177
790 9.653044469984366
791 9.590098088497172
792 9.669374031432554
793 9.402374671655721
794 8.689813641824628
794.9999999999998 8.73558837144509
795.9999999999998 8.224289165685434
797 8.219299956089827
798 7.987764987190602
799 7.829619251697807


==> plots_inkscapefigure_and_data/fiber_interp.dat <==
210 85.50486718363356
211 82.47670391861166
212 82.50031260223365
213 81.5629270829522
214 80.23550347257968
215 79.3385546967203
216 77.64925773055928
217 76.48424943092446
218 76.44951720561983
219 76.44594920563854
220 75.23075159699118
221.00000000000003 74.28299585480842
222 74.67608314005227
223 74.63966115145884
224 74.36853242796836
225 74.13821529236816
226 74.19570886550065
227 74.2340821570244
228 74.09289143692415
229 74.49350012884207
230 74.91468578465434
230.99999999999997 74.99749524791856
232 74.61022873298162
233 75.100288075166
234.00000000000003 75.73697795970331
235 75.71974526415495
236 75.7879266375894
237 75.8008233686955
238 76.75642414047202
239 76.54527831992255
240 77.17196132693087
240.99999999999997 76.72785857224525
242 77.5621938484004
243 77.6849588362171
243.99999999999997 77.61949430096045
245 77.92886747941091
246 78.45131888681182
247 78.90415605971766
248 78.83830065245105
249 78.78443935784253
250 79.32447997639709
251 79.92733800110229
252 79.80279806578598
253 79.26863732373813
253.99999999999997 79.65824615921535
255 80.17964909313768
256 80.58862029741223
257 80.3069589978123
258 79.9364266509391
259 80.56065227555533
260 81.24761304121851
261 81.29786443337908
262 80.86577092328886
263 80.97092383936139
264 81.52577030428203
265 81.87946020790932
266 81.49814699856672
267 81.40632858730518
268 81.81907866894879
269 82.2621901345448
270 82.26292217127308
271 81.835038492273
272 82.14527222979699
273 82.70061267628132
274 82.85325805069165
275 82.52760055697611
276 82.5517046302264
277 82.98469418115477
278 83.48378598724274
279 83.31545754697211
280 82.86757751455931
281 83.32366459834064
282 83.86812892193777
283 83.782337769236
284 83.52586678767675
285 83.70330450368189
286 84.14920853035801
287 84.62392772483119
288 84.38043713733035
289 84.02817586874147
290 84.50563337303426
291 85.0276472336646
292 84.75840992702474
293 84.53692713713518
294 84.93629080691827
295 85.47789563088196
296 85.73660110435969
297 85.43555815200656
298 85.16527869729748
299 85.47628675749904
300 85.81756844900768
301 85.86416991574127
302 86.14148543577751
303 86.2969067596603
304 86.40738246463452
305 86.38494393838134
306 86.12007796526463
307 86.18485133294845
308 86.21972211819315
309 86.58264031749415
310 86.59865697347493
311 86.6152911288437
312 86.75799113474376
313 86.93635516847849
314 87.09922611566981
315 87.13037933445376
316 87.01889389986759
317 86.66998125922949
318 87.15874827491592
319 87.66167044027954
320 87.66698408718706
321 87.38908173042765
322 87.26712379781083
323 87.63369986177423
324 87.67376211425808
325 87.69175558717599
326 87.24632404171676
327 87.68668624154009
328 88.22660122944504
329 88.31630227746632
330 88.25003818636802
331 88.27033972264623
332 88.26260570893125
333 88.12555119505949
334 88.05423251543972
335 88.06315064327795
336 88.0065323598842
337 88.52057628107444
338 89.0139588260806
339 88.81284990319546
340 88.39825370382046
341 89.07051543516471
342 89.40123345067742
343 89.1229275659806
344 89.32204321042342
345 89.48415004849195
346 89.82945617135395
347 89.87749383874711
348 89.88219175681357
349 90.05021138631744
350 90.25180035816035
351 90.40008933103226
352 90.00014907908857
353 90.14920862012006
354 89.90441353962063
355 90.32226336359571
356 90.74776283483092
357 90.23400353503723
358 90.7968425762243
359 90.49827968373802
360 90.8645661354173
361 90.97003412215328
362 90.90721680849823
363 91.12733610531501
364 91.36382826340605
365 91.59200759080674
366 91.75941138020167
367 91.27509107059605
368 91.02734772126348
369 91.75866742214158
370 92.3739659593241
370.99999999999994 91.87648054317073
372 91.53702931229923
373 91.65992926751078
374 91.8208356293321
375 91.90364596086036
376 91.88577846188186
376.99999999999994 91.86627308147476
378 91.9519767256306
379 92.11242195407723
380 92.23471069928901
381 92.06557908638348
382 92.23775173640968
383 92.52327348798774
383.99999999999994 92.85056808484268
385 93.1684559397906
386 93.151218268638
387 93.38633210153337
388 93.38035710809143
389 93.14385661527524
390.00000000000006 93.11413417795204
391 93.41406610573667
392 93.9834522776598
393 93.8906203277182
394 93.34330017418208
395 93.34265689607636
396 93.3131839034589
396.99999999999994 93.4103416814395
398 93.54739076627982
399 93.67970105257045
400 93.66096881048979
401 93.69186581637129
402 93.66070527363586
403.00000000000006 94.07382699027195
404 93.70962435274821
405 93.74500327053288
406 93.4723144429849
407 93.55774202810603
408 93.66724644465438
409 93.63884788730202
409.99999999999994 93.73183485293546
411 93.68319285941405
412 94.12235493491666
413 94.00140643196794
414 93.89430671341715
415 93.57435003446015
416.00000000000006 93.51537168159203
417 93.710626574
418 93.98587338885676
419 94.0631189689569
420 94.0743498975615
421 94.05888999727027
422 94.1233651978171
422.99999999999994 94.19516958140284
424 94.25373235305267
425 94.25319747733218
426 94.26754960275284
427 94.0739981270306
428 94.06308035723006
429 94.34532677195413
429.99999999999994 94.44251300550573
431 93.88409800432045
432 94.17499579070746
433 94.64336345289401
434 94.66613106553842
435 94.62284232156422
435.99999999999994 94.54986240274403
437 94.0755927737895
438 94.04141458246083
439 94.53593709617346
440 94.61996523132613
441 94.62087704041977
442 94.62034809518912
442.99999999999994 94.62032096236916
444 94.62042048029936
445 94.62073627146479
446 94.62158223995768
447 94.61648917722454
448 94.40983988288023
449.00000000000006 94.05261014929334
450 94.25594947313182
451 94.26307920397161
452 94.39276181609924
453 94.6189616459334
454 94.47208419698948
455 94.43854419046006
455.99999999999994 94.43465977864373
457 94.38624678778385
458 94.32570351271113
459 94.27215327485663
460 94.25570368165509
461 94.37813504324332
462.00000000000006 94.70602771087702
463 94.98231826015906
464 94.98186643180652
465 94.90635270999918
466 94.80118254276437
467 94.82140642269212
468 94.87560812700028
468.99999999999994 94.93593875996334
470 94.98348705121494
471 94.98115133994816
472 94.98588620049594
473 94.98533583738049
474 94.93987221678199
475 94.81727450317784
475.99999999999994 94.99658883146446
477 94.9823804522155
478 94.98680822854362
479 94.98481877743592
480 94.98500010086246
481 94.98089458804394
481.99999999999994 94.95307467611622
483 95.0729342503
484 95.28322762648426
485 95.48072296299887
486 95.32156676871749
487 94.76072960673974
488 95.00998720381234
488.99999999999994 95.02471975543352
490 95.3621562854407
491 95.35236005664923
492 95.3490564996227
493 95.34881302116018
494 95.34919470780191
495.00000000000006 95.35062515554309
496 95.34998366694371
497 95.23426410561562
498 94.96855540085946
499 94.97784215840035
500 95.28697439276547
501 95.33983021454821
501.99999999999994 95.34963355877576
503 95.34885807729619
504 95.34888426489049
505 95.34944179252524
506 95.34998587513975
507 95.3647720257695
508.00000000000006 95.09427735172368
509 94.9898803443441
510 95.20573119150615
511 95.38971068356776
512 95.36224200446253
513 95.25749675191668
514 95.02757872071025
515 94.97638009761435
516 95.33010749933308
517 95.34166276354944
518 95.34953396691026
519 95.34882792544542
520 95.34891372252915
521 95.34950392604428
522 95.3490464607501
523 95.36150023631517
524 95.06019382933155
525 94.9919851275151
526 94.96317478901496
527 95.38065060634551
528 95.3409534740551
529 95.37394427795095
530 95.43189642130152
531 95.49189949256603
532 95.53669080767806
533 95.5820209618861
534 94.92545003500794
535 94.97438572159156
536 95.27788869102916
537 95.7455988600434
538 95.7537564650866
539 95.56564127843141
540 95.20733221952028
541 94.93648455334628
542 95.53506007958102
543 95.50735578768008
544 95.25350382798624
545 95.07023469219098
546 95.35012311296757
547 95.64899793589805
548 95.68851847175075
549 95.74813952134139
550 95.13851705471984
551 94.9575771642124
552 95.15938980449751
553 95.55343251667621
554 95.51992091786104
555 95.55800660249278
556 95.61495324922308
557 95.67433702059564
558 95.72647653510238
559 95.72358902392098
560 95.43354639202828
561 95.15552199200305
562 95.16249238852619
563 95.46337297746445
564 95.72650384377012
565 95.71380797434749
566 95.63926105988077
567 95.55301161073182
568 95.53391172158062
569 95.54627083642772
570 95.84231154013608
571 96.0668647138894
572 95.96153649046919
573 95.8159575387151
574 95.65978222427982
575 95.71669347983618
576 95.41126304537545
577 95.15489060875029
578 95.17405042261392
579 95.4870324288149
580 95.72508531660975
581 95.71144492965902
582 95.66460281500851
583 95.6044213904657
584 95.54975766823458
585 95.53019843647759
586 95.54120824874667
587 95.23630990291328
588 95.27547611409837
589 95.54499746317467
590 95.78019156852214
591 95.72885069258683
592 95.58600802639806
593 95.24160236277653
594 95.20256964599028
595 95.52123322263023
596 95.53407531736774
597 95.53810598440378
598 95.5878365477104
599 95.64840055525103
600 95.70088107592203
601 95.71442623534821
602 95.58122838785123
603 95.25171953120491
604 95.1656249487034
605 95.31958548253824
606 95.64798971981018
607 95.7202784292229
608 95.69251999055628
609 95.63708069723198
610 95.57710778701708
611 95.52880893901964
612 95.5311346639514
613 95.47092135101748
614 95.14680318985631
615 95.30061014171258
616 95.64375562104283
617 95.69554160958245
618 95.74337775347159
619 95.42281111744924
620 95.10293456048578
621 95.3473648220981
622 95.540532920375
623 95.51810301408226
624 95.55864953016003
625 95.61576382457471
626 95.67492646037654
627 95.72704608933702
628 95.72310456569735
629 95.43136326478793
630 95.155302305454
631 95.16333531602625
632 95.46558311281822
633 95.72648351201066
634 95.71377370728291
635 95.6685417905125
636 95.60864443196256
637 95.55299856816504
638 95.52590637324292
639 95.54545118256246
640 95.30822229885823
641 95.13742217460705
642 95.46502908172283
643 95.772528600908
644 95.71354531440215
645 95.6088376117773
646 95.26317130427373
647 95.18154271685707
648 95.5047819171507
649 95.5329077303117
650 95.53547667324456
651 95.58371469331702
652 95.64413287966828
653 95.69781429577424
654 95.71492832621078
655 95.6072778011186
656 95.27710107817354
657 95.16734170287913
658 95.29361462269249
659 95.62352145766722
660 95.7164891196737
661 95.69588957195778
662 95.64170206424284
663 95.58147697261793
664 95.53391782681958
665 95.53721484159358
666 95.54035970100384
667 95.35062309585872
668 95.18828025031934
669 95.30901630283806
670 95.34716721581944
671 95.2829910409827
672 95.21365372026324
673 95.15433294678904
674 95.16858889448736
675 95.16636709565917
676 95.15731241732647
676.9999999999998 95.20470087041481
678 95.29323924584358
679 95.36905165508814
680 95.34972748587892
681 95.36762308812786
682 95.14798329155997
683 95.16627383429365
684 95.17145565769157
685 95.2629804182226
686 95.34840520680898
687 95.34125107707408
688 95.34036854599827
689 95.34575762267448
689.9999999999998 95.3496647439712
690.9999999999998 95.15546502254001
692 95.1649694774741
693 95.16433913956696
694 95.31647521293108
695 95.33861822227375
696 95.31763504477671
697 95.47142102310058
698 95.78108067608159
699 96.03354330971723
700 95.55329470105661
701 95.59381058814904
702 95.22306220301732
702.9999999999998 95.69727512055283
703.9999999999998 95.18980606153866
705 94.55409760624158
706 94.60064645549387
707 95.22287005334819
708 95.7354616866118
709 95.7443128814626
710 95.14203214054145
711 94.70157817213882
712 94.74519315616267
713 94.19664022731665
714 93.60081524959746
715 93.64106911064039
715.9999999999998 94.20151346269552
716.9999999999998 95.78316942135604
718 95.71838847588191
719 95.67172511613163
720 93.47186583961471
721 93.23363857061788
722 93.34314683518829
723 93.52326275523859
724 93.28202377266956
725 95.07235770898195
726 95.69507981759735
727 95.80404889845298
728 95.04058973790671
729 93.40840364168169
729.9999999999998 93.61360089962433
731 93.782726865636
732 93.89515731191165
733 93.89491791154586
734 94.96809289497673
735 95.65715085000897
736 95.71454744917227
737 95.41207847076647
738 93.57708518122402
739 93.70711771221688
740 93.66218478320367
741 93.9771300087495
742 94.3054266659752
742.9999999999998 94.94832436051551
744 95.39928851398564
745 95.67094944428707
746 95.74274913722371
747 94.45363701719897
748 94.33213764810318
749 94.26788314003306
750 94.78802466833059
751 95.3824297761011
752 95.73507073726441
753 94.94202902184222
754 94.86118894393151
755 95.68823651102858
755.9999999999998 95.26189176639829
757 94.6558975373677
758 94.07443739076018
759 94.25146188560272
760 94.74034662301892
761 95.87364793886935
762 95.73081203507591
763 95.25678852157196
764 94.62030289145095
765 94.25749707908625
766 94.34758874920061
767 94.58060224963948
768 94.6222018248973
768.9999999999998 94.60800385516315
770 95.68964451095287
771 95.70795404201279
772 95.70464920742731
773 95.08608016074379
774 94.51940231040754
775 94.69158830069257
776 94.68442277865512
777 94.33872085214053
778 94.42442703898428
779 95.07327235539051
780 96.35407258519733
781 96.26512222156089
781.9999999999998 95.87382994824256
782.9999999999998 94.14541326954175
784 94.06753666030421
785 94.95958673582523
786 96.17127286378397
787 96.32256901879614
788 95.01752716288676
789 95.10889860864957
790 95.05435049224815
791 94.80573157281434
792 94.52035681808144
793 94.28738711883412
794 94.23715890231031
794.9999999999998 95.19812906879667
795.9999999999998 96.30663072278034
797 96.24661368649438
798 96.15976872566817
799 94.2587748036228


==> plots_inkscapefigure_and_data/fiber_old.dat <==
207.75733739515104 84.98979500670977
208.5435776319481 84.44238263131574
208.83841772074697 85.71839733141081
208.83841772074697 84.98914473282971
209.7229379871437 85.35323898985476
210.70573828314 82.49640848733937
211.78681860873596 83.16423976215864
211.78681860873596 82.5261437384002
212.37649878633377 80.9761272715717
212.37649878633377 80.2468746729906
212.67133887513265 83.16370771989314
213.26101905273046 79.69940318178928
213.55585914152934 80.97541788188437
213.55585914152934 80.24616528330327
214.14553931912715 77.96689621789369
214.44037940792603 80.97488583961886
214.73521949672494 80.1542993187933
215.32489967432272 78.42196970231953
215.32489967432272 77.78387367856108
215.91457985192054 75.77807433761942
216.50426002951832 77.96547743851902
216.79910011831723 75.504072570886
217.19222023671574 76.23308870623798
217.9784604735128 76.05030263013448
218.2733005623117 76.50590815682583
220.73030130230254 74.40782904072324
220.92686136150178 73.49614506088233
221.51654153909956 74.04272981497448
221.81138162789847 74.6806484913111
224.75978251588745 74.40540529262485
224.75978251588745 73.67615269404375
225.93914287108302 74.4046959029375
225.93914287108302 73.67544330435642
227.11850322627862 74.2216733636049
227.11850322627862 73.58357733984644
230.16518414386724 74.82755127239686
231.2462644694632 74.94844309828032
231.2462644694632 74.31034707452187
232.1307847358599 74.400971607079
233.703265209454 75.49390465203419
234.78434553504997 76.22250697673522
234.78434553504997 75.49325437815413
234.78434553504997 74.85515835439568
235.66886580144666 75.85734863517918
235.96370589024554 75.31023183882152
238.32242660063673 76.85847483143166
238.6172666894356 75.67326201131556
239.01038680783415 76.28073604690402
239.5017869558323 77.31354831585752
240.09146713343011 76.49278444761012
242.45018784382128 77.67640114092973
243.03986802141907 77.03795042232761
243.72782822861652 77.67563263543511
243.92438828781576 76.76394865559419
244.51406846541357 78.03978600826744
244.51406846541357 77.31053340968634
247.26590929420328 78.76738336424475
247.46246935340255 77.85569938440382
248.05214953100034 79.13153673707707
248.34698961979925 78.49326336589678
251.2953905077882 79.85883851401799
251.885070685386 79.22038779541586
252.1799107741849 79.85830647175248
252.7695909517827 79.12869917832772
256.01283192857056 80.58525355384974
256.01283192857056 79.94715753009129
256.89735219496725 80.22009521229369
257.1921922837662 79.67297841593603
259.8457530829562 80.76526118701116
260.23887320135475 81.31196417271788
261.3199535269507 81.49362704848309
261.3199535269507 80.85553102472463
262.2044737933474 80.94615555728177
264.8580345925375 82.0384383283569
265.4477147701353 81.30883103493214
266.0373949477331 81.85541578902429
266.332235036532 81.12598584302137
269.08407586532167 82.46129369781625
270.1651561909176 82.5821855236997
270.1651561909176 81.94408949994126
271.0496764573143 82.03471403249839
273.7032372565044 83.12699680357352
274.2929174341022 82.39738951014877
274.8825976117 82.94397426424092
275.1774377004989 82.21454431823798
277.9292785292886 83.54985217303287
279.01035885488454 83.67074399891632
279.01035885488454 83.03264797515789
279.89487912128124 83.123272507715
282.5484399204713 84.21555527879015
283.1381200980691 83.48594798536539
283.72780027566694 84.03253273945754
284.0226403644658 83.30310279345461
286.7744811932555 84.63841064824949
287.85556151885146 84.75930247413295
287.85556151885146 84.1212064503745
288.7400817852482 84.21183098293163
291.3936425844382 85.30411375400676
291.98332276203604 84.574506460582
292.57300293963385 85.12109121467415
292.86784302843273 84.39166126867123
295.6196838572224 85.78774017334787
296.7007641828184 85.84786094934958
296.7007641828184 85.20976492559112
297.5852844492151 85.30038945814825
300.23884524840514 86.3926722292234
300.23884524840514 85.6634196306423
301.1233655148019 86.39214018695789
301.1233655148019 85.84520073802207
304.95628666918753 86.48099124529668
305.5459668467853 85.84254052669456
306.1356470243831 86.75375158007725
306.7253272019809 86.20645743629777
309.08404791237206 87.11660440514946
309.08404791237206 86.38735180656838
310.2634082675677 87.11589501546212
310.2634082675677 86.38664241688103
314.48944954035187 87.23489513551269
315.57052986594783 87.47732906115965
315.57052986594783 86.74807646257857
316.4550501323445 86.74754442031306
319.20689096113426 87.83976807558092
320.28797128673017 88.02143095134613
320.28797128673017 87.38333492758768
321.17249155312686 87.29164631049954
323.2363721747191 88.20197062677308
323.2363721747191 87.47271802819198
324.41573252991475 88.20126123708573
324.41573252991475 87.47200863850463
325.30025279631144 87.28916344659388
325.5950928851103 87.65361239846258
328.5434937730993 88.56340467247061
329.1331739506971 88.01611052869112
329.428014039496 88.5628726302051
332.67125501628385 88.56092180856493
332.67125501628385 87.92282578480648
333.8506153714795 88.5602124188776
333.8506153714795 87.8309598202965
335.02997572667505 88.37718987954499
335.02997572667505 87.73909385578654
338.07665664426366 89.0438388382187
339.1577369698596 89.1039596142204
339.1577369698596 88.46586359046195
340.0422572362563 88.55648812301908
341.51645768025077 89.64948028378156
342.1061378578486 89.01102956517943
342.6958180354464 89.64877089409421
343.28549821304415 89.0103201754921
343.87517839064196 89.55690492958425
346.23389910103316 90.3758953236133
346.23389910103316 89.64664272503221
347.41325945622873 90.37518593392596
347.41325945622873 89.64593333534488
351.5410206994133 90.46385964484293
352.1307008770111 89.64309577659553
352.81866108420854 90.37193456452567
353.60490132100557 90.00683533877691
356.25846212019565 90.82564838538413
356.84814229779346 90.18719766678201
357.4378224753913 91.0984087201647
358.027502652989 90.55111457638522
360.3862233633802 91.46126154523691
360.3862233633802 90.73200894665582
361.5655837185758 91.46055215554958
361.5655837185758 90.73129955696848
365.79162499136004 91.82263647512717
366.57786522815707 92.18678984795949
366.57786522815707 91.4575372493784
366.87270531695594 90.91042045302075
369.82110620494495 92.27599560114196
370.70562647134165 92.18430698405382
371.0004665601405 91.63719018769616
374.5385476257273 92.18200146756998
374.5385476257273 91.63506201863416
375.71790798092286 92.18129207788265
375.71790798092286 91.63435262894681
376.8972683361185 92.1805826881953
376.8972683361185 91.63364323925948
380.43534940170525 92.26961109395593
384.0717104968916 92.9055198328451
384.5631106448898 93.99910315168034
385.1527908224876 93.2694958582556
385.1527908224876 92.5402432596745
385.7424710000854 93.99839376199301
386.33215117768316 93.26878646856827
386.33215117768316 92.6306904448098
386.921831355281 93.99768437230568
387.6097915624784 93.3287890129554
388.69087188807435 93.63199398848413
388.69087188807435 92.90274138990304
389.87023224327 93.6312845987968
389.87023224327 92.9020320002157
392.2289529536611 94.17680526835794
393.40831330885675 93.99378272902533
393.40831330885675 93.26453013044424
393.9979934864545 92.71723598666476
394.5876736640523 93.993073339338
394.5876736640523 93.26382074075691
395.17735384165013 92.71652659697742
395.7670340192479 93.81005080000538
395.7670340192479 93.17195477624693
399.40339511443426 93.74709246525435
400.4844754400303 93.16911721749759
400.5827554696299 93.98946727509404
401.66383579522585 94.35344330050454
401.66383579522585 93.62419070192344
401.66383579522585 93.07725125298762
402.8431961504214 94.3527339108172
402.8431961504214 93.71463788705874
404.02255650561705 94.35202452112986
404.02255650561705 93.62277192254876
404.02255650561705 93.07583247361295
404.90707677201374 93.07530043134744
405.2019168608126 94.26015855661988
405.2019168608126 93.43974938321617
408.7399979263994 93.98456066308997
408.7399979263994 93.34646463933151
409.91935828159495 94.34847757269318
409.91935828159495 93.61922497411209
409.91935828159495 93.07228552517627
410.80387854799164 93.07175348291076
411.0987186367906 94.34776818300585
411.0987186367906 93.70967215924739
411.98323890318727 94.34723614074035
411.98323890318727 93.80029669180452
414.04711952477953 93.98136840949697
414.63679970237735 93.34291769089484
415.2264798799751 93.98065901980962
415.8161600575729 93.25105172638487
416.40584023517073 93.88879305529966
417.5852005903663 93.79692709078968
418.1748807679641 94.34351184488183
418.76456094556187 93.79621770110235
419.3542411231597 94.3428024551945
419.9439213007575 93.795508311415
420.53360147835525 94.34209306550716
420.8284415671542 93.7949762691495
424.071682543942 94.7045911957357
424.071682543942 93.9753385971546
425.25104289913764 94.70388180604837
425.25104289913764 93.97462920746727
426.4304032543332 94.52085926671576
426.4304032543332 93.8827632429573
427.60976360952884 94.33783672738315
427.60976360952884 93.79089727844733
428.7891239647244 93.88134446358262
428.887403994324 94.70169452117908
429.96848431992 95.1568271214122
429.96848431992 94.33641794800847
429.96848431992 93.78947849907266
430.8530045863167 93.97125960645242
433.50656538550675 95.06354237752755
433.50656538550675 94.4254463537691
434.6859257407024 95.06283298784022
434.6859257407024 94.33358038925914
435.86528609589794 94.87981044850761
435.86528609589794 94.15055784992653
437.0446464510935 94.33216160988447
437.0446464510935 93.78522216094865
438.22400680628914 94.33145222019712
438.22400680628914 93.7845127712613
438.8136869838869 95.06035012393455
439.4033671614847 94.33074283050979
439.9930473390825 95.05964073424721
440.5827275166803 94.33003344082246
440.8775676054792 95.0591086919817
444.71048875986486 95.05680317549788
444.71048875986486 94.32755057691678
445.88984911506043 95.05609378581053
445.88984911506043 94.32684118722945
447.06920947025606 95.0553843961232
447.06920947025606 94.3261317975421
448.2485698254516 94.23426583303214
449.4279301806472 94.2335564433448
450.6072905358428 94.68862992777065
450.6072905358428 93.95937732918955
451.4918108022395 93.95884528692406
451.884930920638 94.68786142227603
452.96601124623396 95.05183744768652
452.96601124623396 94.32258484910543
454.1453716014296 95.0511280579992
454.1453716014296 94.3218754594181
454.1453716014296 93.77493601048228
455.32473195662516 95.05041866831185
455.32473195662516 94.32116606973077
455.32473195662516 93.77422662079493
459.45249319980974 94.68330950511563
459.45249319980974 93.95405690653453
460.6318535550053 93.86219094202457
460.7301335846049 94.68254099962101
461.516373821402 94.31744177387225
461.8112139102009 95.13767359985414
462.9905742653965 95.04580763534418
464.1699346205921 95.04509824565683
465.3492949757877 94.86207570632422
466.2338152421844 94.86154366405873
470.06673639657004 95.04155129722015
471.2460967517656 95.04084190753282
472.42545710696123 95.04013251784548
473.3099773733579 95.03960047557999
475.3738579949502 94.9472024688045
476.55321835014576 95.03764965393981
478.91193906053695 95.03623087456513
480.0912994157325 95.0355214848778
481.27065977092815 95.03481209519046
482.15518003732484 95.03428005292497
485.39842101411267 95.76158182986589
485.39842101411267 95.12348580610742
486.5777813693083 94.84930669195218
487.75714172450387 95.03091045191012
488.93650207969944 95.03020106222279
489.52618225729725 95.7590989659602
490.11586243489506 95.02949167253544
490.7055426124928 95.75838957627288
491.00038270129176 95.02895963026995
494.8333038556774 95.75590671236719
494.8333038556774 95.02665411378611
496.01266421087297 95.75519732267986
496.01266421087297 95.02594472409876
496.89718447726966 94.84309953218799
497.1920245660686 95.2075484840567
498.37138492126417 95.0245259447241
499.55074527645974 95.02381655503676
500.14042545405755 95.7527144587742
500.73010563165536 95.02310716534943
501.3197858092531 95.75200506908685
501.61462589805205 95.02257512308393
505.4475470524377 95.74952220518118
505.4475470524377 95.02026960660008
506.6269074076333 95.74881281549384
506.6269074076333 95.01956021691275
507.51142767403 94.83671502500198
507.8062677628289 95.20116397687069
508.6907880292256 95.01831878495992
510.75466865081785 95.74632995158817
510.75466865081785 95.01707735300707
511.9340290060135 95.74562056190084
511.9340290060135 95.01636796331974
514.2927497164046 95.01494918394506
515.4721100716002 95.01423979425773
516.061790249198 95.74313769799515
516.6514704267959 95.01353040457039
517.2411506043936 95.74242830830782
517.5359906931925 95.0129983623049
521.3689118475781 95.73994544440214
521.3689118475781 95.01069284582105
522.5482722027738 95.73923605471481
522.5482722027738 95.00998345613371
523.4327924691704 94.82713826422294
523.7276325579694 95.19158721609165
524.9069929131649 95.00856467675905
526.0863532683605 95.0078552870717
526.6760334459583 95.73675319080914
527.2657136235562 95.00714589738438
527.8553938011539 95.7360438011218
528.1502338899528 95.00661385511887
531.9831550443384 96.09818723650667
531.9831550443384 95.36893463792558
531.9831550443384 94.82199518898976
532.8676753107352 96.09765519424117
532.8676753107352 94.82146314672426
533.1625153995341 95.18591209859296
534.3418757547297 95.00288955926035
535.5212361099252 95.18449331921829
536.7005964651208 96.09534967775733
536.7005964651208 95.36609707917623
537.8799568203165 96.09464028807
537.8799568203165 95.3653876894889
540.926637737905 95.0596998500545
542.007718063501 96.09215742416431
542.007718063501 95.36290482558323
542.007718063501 94.8159653766474
543.1870784186965 96.09144803447698
543.1870784186965 95.36219543589588
543.1870784186965 94.81525598696007
544.0715986850932 94.99703709433984
547.3148396618811 96.0889651705713
547.3148396618811 95.35971257199022
548.4942000170768 96.08825578088397
548.4942000170768 95.35900318230287
549.6735603722723 95.17598064297027
550.8529207274679 94.99295810363766
552.0322810826635 95.35687501324087
552.0322810826635 94.80993556430505
552.6219612602613 96.0857729169783
553.211641437859 95.35616562355354
553.211641437859 94.80922617461772
553.8013216154568 96.08506352729096
554.0961617042558 95.35563358128803
554.0961617042558 94.80869413235222
557.9290828586414 96.08258066338529
557.9290828586414 95.35332806480419
559.1084432138371 96.08187127369794
559.1084432138371 95.35261867511686
559.6981233914348 94.89648110616001
560.2878035690326 95.5342224350748
560.8774837466303 94.80461514165003
561.4671639242282 95.35119989574218
562.0568441018261 94.89506232678534
562.7448043090234 95.71505768953811
562.9413643682227 94.8033737096972
563.8258846346193 96.07903371494861
563.8258846346193 95.34978111636751
564.7104049010161 96.0785016726831
564.7104049010161 95.349249074102
567.4622457298058 95.46913593126175
568.5433260554017 96.07619615619926
568.5433260554017 95.34694355761818
568.5433260554017 94.80000410868234
569.4278463217984 95.34641151535267
569.4278463217984 94.79947206641685
569.7226864105974 96.07548676651193
573.8504476537819 96.07300390260625
573.8504476537819 95.34375130402516
575.0298080089774 96.07229451291892
575.0298080089774 95.34304191433783
575.6194881865753 94.88690434538097
576.2091683641731 95.52464567429575
576.7988485417709 94.795038380871
577.3885287193687 95.34162313496316
577.9782088969664 94.88548556600631
578.6661691041638 95.70548092875909
578.8627291633632 94.79379694891816
579.7472494297599 96.06945695416957
579.7472494297599 95.34020435558848
580.6317696961564 96.06892491190408
580.6317696961564 95.33967231332298
584.4646908505422 96.06661939542023
584.4646908505422 95.33736679683913
584.4646908505422 94.79042734790332
585.6440512057377 96.06591000573289
585.6440512057377 95.3366574071518
585.6440512057377 94.78971795821599
586.8234115609334 95.51826116710974
586.8234115609334 94.88016514335129
589.7718124489224 96.06342714182722
589.7718124489224 95.33417454324614
590.951172804118 96.06271775213989
590.951172804118 95.33346515355879
593.3098935145092 95.33204637418412
593.3098935145092 94.7851069252483
594.4892538697047 94.8755541103836
594.5875338993044 95.69590416798005
595.6686142249002 96.05988019339054
595.6686142249002 95.33062759480946
595.6686142249002 94.78368814587363
596.553134491297 96.05934815112504
596.553134491297 95.33009555254395
596.553134491297 94.78315610360812
600.3860556456827 96.05704263464119
600.3860556456827 95.32779003606011
601.5654160008783 96.05633324495386
601.5654160008783 95.32708064637278
602.155096178476 94.87094307741592
602.7447763560738 95.50868440633072
603.3344565336715 94.77907711290595
603.9241367112695 95.3256618669981
604.5138168888673 94.86952429804126
605.2017770960647 95.68951966079403
605.398337155264 94.77783568095312
606.2828574216605 96.05349568620451
606.2828574216605 95.32424308762343
607.1673776880573 96.05296364393902
607.1673776880573 95.32371104535792
611.000298842443 96.05065812745518
611.000298842443 95.3214055288741
611.000298842443 94.77446607993826
612.1796591976386 96.04994873776783
612.1796591976386 95.32069613918675
612.1796591976386 94.77375669025093
613.3590195528341 95.50229989914469
613.3590195528341 94.86420387538624
614.2435398192308 95.31945470723392
614.2435398192308 94.7725152582981
616.3074204408231 96.04746587386217
616.3074204408231 95.31821327528108
617.4867807960186 96.04675648417484
617.4867807960186 95.31750388559374
619.8455015064098 95.31608510621908
619.8455015064098 94.76914565728325
621.0248618616054 94.85959284241855
621.123141891205 95.679942900015
622.2042222168011 96.04391892542549
622.2042222168011 95.3146663268444
622.2042222168011 94.76772687790857
623.0887424831978 96.04338688315998
623.0887424831978 95.3141342845789
623.0887424831978 94.76719483564308
626.9216636375834 96.04108136667615
626.9216636375834 95.31182876809505
628.1010239927789 96.04037197698881
628.1010239927789 95.31111937840772
628.6907041703769 94.85498180945086
629.2803843479746 95.49272313836566
629.8700645255724 94.7631158449409
630.4597447031701 95.30970059903305
631.0494248807679 94.8535630300762
631.7373850879653 95.67355839282898
631.9339451471646 94.76187441298806
632.8184654135614 96.03753441823947
632.8184654135614 95.30828181965838
633.7029856799581 96.03700237597397
633.7029856799581 95.30774977739287
637.5359068343437 96.03469685949013
637.5359068343437 95.30544426090904
637.5359068343437 94.75850481197321
638.7152671895394 96.0339874698028
638.7152671895394 95.3047348712217
638.7152671895394 94.75779542228588
639.8946275447349 95.48633863117963
639.8946275447349 94.84824260742118
640.7791478111317 95.30349343926886
640.7791478111317 94.75655399033305
642.8430284327239 96.03150460589711
642.8430284327239 95.30225200731603
644.0223887879195 96.03079521620978
644.0223887879195 95.30154261762868
646.3811094983107 95.30012383825402
646.3811094983107 94.75318438931819
647.5604698535062 94.8436315744535
647.6587498831059 95.66398163204995
648.7398302087017 96.02795765746043
648.7398302087017 95.29870505887935
648.7398302087017 94.75176560994353
649.6243504750985 96.02742561519493
649.6243504750985 95.29817301661384
649.6243504750985 94.75123356767803
653.4572716294842 96.0251200987111
653.4572716294842 95.29586750013
654.6366319846798 96.02441070902375
654.6366319846798 95.29515811044267
655.2263121622775 94.83902054148581
655.8159923398753 95.47676187040061
656.4056725174732 94.74715457697584
656.995352695071 95.293739331068
657.5850328726688 94.83760176211115
658.2729930798662 95.65759712486393
658.4695531390655 94.74591314502301
659.354073405462 96.02157315027442
659.354073405462 95.29232055169332
660.2385936718588 96.02104110800892
660.2385936718588 95.29178850942782
664.0715148262445 96.01873559152507
664.0715148262445 95.28948299294399
664.0715148262445 94.74254354400816
665.25087518144 96.01802620183774
665.25087518144 95.28877360325664
665.25087518144 94.74183415432083
666.1353954478368 94.74130211205532
666.4302355366356 95.83500366250513
666.4302355366356 95.10575106392403
667.3147558030323 95.28753217130381
667.3147558030323 94.74059272236799
669.3786364246246 95.65091703864152
669.3786364246246 94.92166444006043
672.9167174902113 95.28416257028897
672.9167174902113 94.73722312135314
674.0960778454071 95.28345318060163
674.0960778454071 94.73651373166581
675.2754382006026 95.2827437909143
675.2754382006026 94.73580434197848
676.1599584669993 95.28221174864879
676.1599584669993 94.73527229971297
678.8135192661894 95.64524192114283
678.8135192661894 94.91598932256174
679.9928796213849 95.6445325314555
679.9928796213849 94.9152799328744
681.1722399765806 95.46150999212288
681.1722399765806 94.82341396836443
682.3516003317761 95.27848745279027
682.3516003317761 94.73154800385446
683.5309606869716 95.27777806310294
683.5309606869716 94.73083861416713
684.4154809533684 94.73030657190162
684.808601071767 95.27700955760832
685.5948413085639 95.64116293044066
685.5948413085639 94.91191033185956
689.4277624629497 95.63885741395681
689.4277624629497 94.90960481537572
690.6071228181452 95.27352172497893
690.6071228181452 94.7265822760431
691.7864831733409 95.27281233529159
691.7864831733409 94.72587288635577
692.9658435285364 95.27210294560426
692.9658435285364 94.72516349666844
694.1452038837319 95.63601985520746
694.1452038837319 94.90676725662638
695.3245642389277 95.63531046552013
695.3245642389277 94.90605786693904
696.2090845053242 95.63477842325463
696.2090845053242 94.90552582467353
699.4523254821122 95.997453900905
700.04200565971 95.26784660748024
700.04200565971 94.72090715854442
700.6316858373077 95.99674451121767
701.2213660149055 95.26713721779291
701.2213660149055 94.62904119403446
701.5162061037045 93.99076782285417
701.8110461925032 95.99603512153033
702.1058862813022 94.71966572659159
702.4007263701012 95.26642782810558
702.6955664589 95.99550307926484
703.5800867252967 95.08340528877297
704.7594470804922 94.90038274944035
704.7594470804922 94.17113015085926
705.938807435688 94.89967335975302
705.938807435688 94.17042076117193
707.1181677908835 95.26359026935623
707.7078479684812 95.99248817309365
708.297528146079 95.2628808796689
708.887208323677 95.99177878340632
709.4768885012747 95.26217148998155
710.0665686788725 95.99106939371899
710.0665686788725 93.8033115979757
710.3614087676713 95.26163944771605
710.6562488564703 94.53220950171313
711.540769122867 94.7139906090929
714.194329922057 93.43620243477949
715.0788501884538 93.2533572428687
715.3736902772525 93.89127591920533
716.5530506324483 95.98716775043863
716.5530506324483 95.25791515185755
717.7324109876438 95.9864583607513
717.7324109876438 95.2572057621702
718.9117713428393 95.98574897106397
718.9117713428393 95.25649637248287
719.5014515204373 93.34185360636384
723.039532586024 93.43088201212447
723.9240528524206 93.43034996985897
725.3982532964151 95.98184732778361
725.3982532964151 95.25259472920253
726.5776136516108 95.98113793809628
726.5776136516108 95.25188533951518
727.7569740068063 95.98042854840895
727.7569740068063 95.25117594982785
727.7569740068063 93.42804445337512
728.9363343620018 93.42733506368779
733.0640956051864 93.78947849907266
733.3589356939854 93.242361702715
734.2434559603821 95.9765269051286
734.2434559603821 95.24727430654751
735.4228163155776 95.97581751544126
735.4228163155776 95.24656491686017
736.6021766707731 95.97510812575393
736.6021766707731 95.24585552717284
737.1918568483711 93.78699563516699
737.7815370259689 93.23970149138749
738.3712172035666 93.78628624547964
738.9608973811644 93.23899210170016
739.5505775587621 93.69442028096968
741.9092982691534 93.693001501595
742.0075782987531 94.51335155919145
743.0886586243489 95.97120648247358
743.0886586243489 95.24195388389249
743.0886586243489 94.5127012853114
743.0886586243489 93.78344868673031
744.2680189795446 95.97049709278625
744.2680189795446 95.24124449420515
745.4473793347402 95.96978770309892
745.4473793347402 95.24053510451782
747.2164198675334 94.51021842140572
747.2164198675334 93.78096582282463
748.3957802227292 94.50950903171838
748.3957802227292 93.7802564331373
751.9338612883159 95.96588605981856
751.9338612883159 95.23663346123747
752.5235414659137 94.50702616781271
752.5235414659137 93.77777356923161
753.1132216435115 95.96517667013123
753.1132216435115 95.23592407155013
753.7029018211092 94.50631677812538
753.7029018211092 93.77706417954428
754.292581998707 95.9644672804439
754.292581998707 95.2352146818628
757.8306630642937 94.5038339142197
757.8306630642937 93.77458131563861
759.0100234194895 94.50312452453237
759.0100234194895 93.77387192595127
760.7790639522827 95.96056563716354
760.7790639522827 95.23131303858246
761.9584243074785 95.95985624747621
761.9584243074785 95.23060364889511
763.137784662674 95.95914685778888
763.137784662674 95.22989425920778
763.137784662674 94.50064166062668
763.137784662674 93.86254563686823
764.3171450178695 94.49993227093935
764.3171450178695 93.77067967235826
765.2016652842663 94.13477392938331
767.2655459058585 94.86278509601156
767.2655459058585 94.13353249743047
768.444906261054 94.86207570632422
768.444906261054 94.13282310774314
769.3294265274508 94.67923051441345
769.6242666162498 96.04640178933117
769.6242666162498 95.22599261592744
770.8036269714453 95.95453582482119
770.8036269714453 95.2252832262401
771.9829873266408 95.95382643513386
771.9829873266408 95.22457383655276
772.5726675042388 94.03918366901482
772.8675075930375 95.04172864464199
773.1623476818365 95.4061775965107
773.7520278594343 94.49425715344067
773.7520278594343 93.85616112968222
774.9313882146298 94.58470433857597
777.2901089250211 94.49212898437867
777.2901089250211 93.76287638579757
778.4694692802166 96.31455109114405
778.4694692802166 94.49141959469132
778.4694692802166 93.76216699611024
779.0591494578143 95.76725694736457
779.6488296354123 96.31384170145672
780.2385098130101 95.76654755767723
780.8281899906078 96.31313231176938
781.4178701682056 95.7658381679899
782.5972305234011 94.48893673078565
782.5972305234011 93.75968413220455
783.7765908785968 94.48822734109831
783.7765908785968 93.75897474251722
786.1353115889881 96.30994005817638
786.1353115889881 95.76300060924055
787.3146719441836 96.30923066848904
787.3146719441836 95.76229121955322
787.9043521217814 94.48574447719264
787.9043521217814 93.75649187861154
788.4940322993791 96.3085212788017
788.4940322993791 95.76158182986589
789.0837124769769 94.48503508750531
789.0837124769769 93.75578248892421
789.3785525657759 96.3079892365362
789.3785525657759 95.76104978760038
793.2114737201616 94.48255222359963
793.2114737201616 93.75329962501854
794.3908340753571 94.4818428339123
794.3908340753571 93.7525902353312
794.9805142529549 96.30461963552136
794.9805142529549 95.75768018658553
796.1598746081504 96.30391024583402
796.1598746081504 95.7569707968982
797.3392349633461 96.30320085614669
797.3392349633461 95.75626140721087
798.2237552297427 96.30266881388118
798.2237552297427 95.75572936494537
798.5185953185417 94.47935997000663
798.5185953185417 93.75010737142553


==> plots_inkscapefigure_and_data/shadeplot.dat <==
250 1e-10
251 1e-10
252 1e-10
253 1e-10
254 1e-10
255 1e-10
256 4.16109e-06
257 4.37036e-05
258 7.28274e-05
259 0.000166505
260 0.000297694
261 0.000496811
262 0.000803282
263 0.001221
264 0.00173095
265 0.00242797
266 0.00330221
267 0.00435818
268 0.00558617
269 0.00689031
270 0.00827229
271 0.00986482
272 0.0115254
273 0.0131601
274 0.0146361
275 0.0158449
276 0.016859
277 0.0176271
278 0.0181231
279 0.0183684
280 0.0183857
281 0.0181595
282 0.0177478
283 0.0172193
284 0.016582
285 0.0159216
286 0.0152043
287 0.0145118
288 0.0138209
289 0.0132094
290 0.0125992
291 0.0121435
292 0.0117496
293 0.0114422
294 0.0112107
295 0.0110903
296 0.0110978
297 0.0112765
298 0.0115812
299 0.0120086
300 0.0125389
301 0.0132072
302 0.0140701
303 0.0150806
304 0.0163213
305 0.0177851
306 0.0195027
307 0.0214111
308 0.0234671
309 0.0255574
310 0.0276123
311 0.0295332
312 0.0310761
313 0.0322628
314 0.032952
315 0.0331617
316 0.0327903
317 0.0320376
318 0.0308619
319 0.0294878
320 0.0279597
321 0.0263766
322 0.0248193
323 0.0232692
324 0.0217416
325 0.0203506
326 0.0190201
327 0.017802
328 0.0167103
329 0.0157394
330 0.0148145
331 0.014086
332 0.0134732
333 0.0129619
334 0.0125681
335 0.0122487
336 0.0119782
337 0.0118288
338 0.0117441
339 0.0117231
340 0.0117919
341 0.0119642
342 0.0121967
343 0.012571
344 0.0130795
345 0.0137674
346 0.014609
347 0.0156504
348 0.0169052
349 0.0184172
350 0.0202152
351 0.0223371
352 0.0248092
353 0.0276457
354 0.0309578
355 0.0348081
356 0.0392284
357 0.0442283
358 0.0499164
359 0.0563341
360 0.0637036
361 0.0720853
362 0.0818851
363 0.0931803
364 0.106234
365 0.121459
366 0.139217
367 0.159654
368 0.182776
369 0.208918
370 0.238114
371 0.270266
372 0.305143
373 0.342342
374.409 36.273
376.913 36.672
378.663 37.083
380.308 37.541
382.887 38.019
383.710 38.323
385.799 38.422
385.961 38.639
388.135 38.962
390.103 39.420
392.464 39.740
393.613 39.997
396.372 40.274
399.149 40.538
401.887 40.784
404.249 41.096
405.607 40.955
408.407 41.239
412.465 41.428
417.257 41.665
421.217 41.781
425.442 41.925
430.268 42.165
434.313 42.205
438.926 42.288
443.255 42.330
447.584 42.330
451.913 42.328
456.241 42.325
460.570 42.285
465.076 42.177
469.051 42.131
472.853 41.883
476.799 41.710
480.697 41.571
482.427 41.385
485.813 41.183
489.214 40.881
491.660 40.590
494.044 40.290
495.735 40.040
498.026 39.775
500.486 39.573
502.501 39.163
504.312 38.748
507.204 38.543
509.369 38.314
512.091 38.027
514.312 37.770
516.406 37.519
519.644 37.391
520.781 37.161
523.659 36.951
525.969 36.724
528.696 36.604
529.984 36.374
533.251 36.134
536.181 35.857
539.347 35.612
542.750 35.372
545.027 35.061
546.951 35.156
549.269 34.834
552.657 34.893
553.029 34.598
556.014 34.315
559.417 34.023
562.260 33.742
565.727 33.495
569.426 33.260
572.976 33.024
576.230 32.898
577.934 32.679
581.240 32.480
585.048 32.311
586.380 32.078
589.610 32.005
591.593 31.776
595.185 31.665
597.481 31.482
601.456 31.376
608.539 30.944
612.475 30.602
615.800 30.324
619.952 30.210
619.996 29.958
622.828 29.827
623.231 29.987
626.672 29.611
629.703 29.377
633.388 29.220
635.243 29.016
638.701 28.880
640.978 28.650
644.282 28.432
647.415 28.120
650.018 27.904
653.402 27.648
656.944 27.364
660.416 27.077
663.704 26.818
667.019 26.525
669.312 26.171
671.333 25.900
673.236 25.636
675.510 25.365
677.670 25.124
680.232 24.853
683.536 24.572
685.257 24.214
688.680 23.855
691.463 23.561
692.834 23.225
694.435 22.968
696.717 22.696
698.047 22.425
699.131 22.041
700.233 21.887
704.225 21.862
705.664 21.625
707.002 21.369
709.752 21.132
712.003 20.840
714.703 20.584
715.641 20.312
719.254 20.032
721.221 19.739
723.906 19.487
725.786 19.174
728.399 18.993
729.945 18.761
731.537 18.503
733.880 18.255
735.362 17.955
737.000 17.701
739.193 17.716
739.731 17.410
742.411 17.076
745.536 16.724
747.523 16.375
749.903 16.126
751.505 15.822
753.499 15.574
755.842 15.287
757.230 14.985
758.935 14.736
760.388 14.481
762.169 14.254
762.411 14.565
764.267 13.963
765.620 13.687
767.700 13.426
769.253 13.145
771.463 12.882
773.535 12.588
775.065 12.294
775.742 11.972
775.792 12.617
776.579 11.731
778.743 11.154
781.301 10.718
783.662 10.503
785.190 9.882
785.236 10.240
788.803 9.895
789.678 9.565
791.927 9.710
791.976 9.279
792.714 8.976
794.340 8.705
796.477 8.445
796.693 8.011
799.010 8.429
799.650 7.833
800.289 7.519
800.584 8.069
802.191 7.246
803.142 8.015
804.014 6.906
806.291 6.581
807.248 6.215
807.307 5.915
810.248 5.684
811.065 5.323
811.603 5.967
813.374 5.387
813.995 5.030
816.588 4.640
819.999 4.172
820 0


==> plots_inkscapefigure_and_data/shadeplot_old.dat <==
250 1e-10
251 1e-10
252 1e-10
253 1e-10
254 1e-10
255 1e-10
256 4.16109e-06
257 4.37036e-05
258 7.28274e-05
259 0.000166505
260 0.000297694
261 0.000496811
262 0.000803282
263 0.001221
264 0.00173095
265 0.00242797
266 0.00330221
267 0.00435818
268 0.00558617
269 0.00689031
270 0.00827229
271 0.00986482
272 0.0115254
273 0.0131601
274 0.0146361
275 0.0158449
276 0.016859
277 0.0176271
278 0.0181231
279 0.0183684
280 0.0183857
281 0.0181595
282 0.0177478
283 0.0172193
284 0.016582
285 0.0159216
286 0.0152043
287 0.0145118
288 0.0138209
289 0.0132094
290 0.0125992
291 0.0121435
292 0.0117496
293 0.0114422
294 0.0112107
295 0.0110903
296 0.0110978
297 0.0112765
298 0.0115812
299 0.0120086
300 0.0125389
301 0.0132072
302 0.0140701
303 0.0150806
304 0.0163213
305 0.0177851
306 0.0195027
307 0.0214111
308 0.0234671
309 0.0255574
310 0.0276123
311 0.0295332
312 0.0310761
313 0.0322628
314 0.032952
315 0.0331617
316 0.0327903
317 0.0320376
318 0.0308619
319 0.0294878
320 0.0279597
321 0.0263766
322 0.0248193
323 0.0232692
324 0.0217416
325 0.0203506
326 0.0190201
327 0.017802
328 0.0167103
329 0.0157394
330 0.0148145
331 0.014086
332 0.0134732
333 0.0129619
334 0.0125681
335 0.0122487
336 0.0119782
337 0.0118288
338 0.0117441
339 0.0117231
340 0.0117919
341 0.0119642
342 0.0121967
343 0.012571
344 0.0130795
345 0.0137674
346 0.014609
347 0.0156504
348 0.0169052
349 0.0184172
350 0.0202152
351 0.0223371
352 0.0248092
353 0.0276457
354 0.0309578
355 0.0348081
356 0.0392284
357 0.0442283
358 0.0499164
359 0.0563341
360 0.0637036
361 0.0720853
362 0.0818851
363 0.0931803
364 0.106234
365 0.121459
366 0.139217
367 0.159654
368 0.182776
369 0.208918
370 0.238114
371 0.270266
372 0.305143
373 0.342342
374.409 36.273
376.913 36.672
378.663 37.083
380.308 37.541
382.887 38.019
383.710 38.323
385.799 38.422
385.961 38.639
388.135 38.962
390.103 39.420
392.464 39.740
393.613 39.997
396.372 40.274
399.149 40.538
401.887 40.784
404.249 41.096
405.607 40.955
408.407 41.239
412.465 41.428
417.257 41.665
421.217 41.781
425.442 41.925
430.268 42.165
434.313 42.205
438.926 42.288
443.255 42.330
447.584 42.330
451.913 42.328
456.241 42.325
460.570 42.285
465.076 42.177
469.051 42.131
472.853 41.883
476.799 41.710
480.697 41.571
482.427 41.385
485.813 41.183
489.214 40.881
491.660 40.590
494.044 40.290
495.735 40.040
498.026 39.775
500.486 39.573
502.501 39.163
504.312 38.748
507.204 38.543
509.369 38.314
512.091 38.027
514.312 37.770
516.406 37.519
519.644 37.391
520.781 37.161
523.659 36.951
525.969 36.724
528.696 36.604
529.984 36.374
533.251 36.134
536.181 35.857
539.347 35.612
542.750 35.372
545.027 35.061
546.951 35.156
549.269 34.834
552.657 34.893
553.029 34.598
556.014 34.315
559.417 34.023
562.260 33.742
565.727 33.495
569.426 33.260
572.976 33.024
576.230 32.898
577.934 32.679
581.240 32.480
585.048 32.311
586.380 32.078
589.610 32.005
591.593 31.776
595.185 31.665
597.481 31.482
601.456 31.376
608.539 30.944
612.475 30.602
615.800 30.324
619.952 30.210
619.996 29.958
622.828 29.827
623.231 29.987
626.672 29.611
629.703 29.377
633.388 29.220
635.243 29.016
638.701 28.880
640.978 28.650
644.282 28.432
647.415 28.120
650.018 27.904
653.402 27.648
656.944 27.364
660.416 27.077
663.704 26.818
667.019 26.525
669.312 26.171
671.333 25.900
673.236 25.636
675.510 25.365
677.670 25.124
680.232 24.853
683.536 24.572
685.257 24.214
688.680 23.855
691.463 23.561
692.834 23.225
694.435 22.968
696.717 22.696
698.047 22.425
699.131 22.041
700.233 21.887
704.225 21.862
705.664 21.625
707.002 21.369
709.752 21.132
712.003 20.840
714.703 20.584
715.641 20.312
719.254 20.032
721.221 19.739
723.906 19.487
725.786 19.174
728.399 18.993
729.945 18.761
731.537 18.503
733.880 18.255
735.362 17.955
737.000 17.701
739.193 17.716
739.731 17.410
742.411 17.076
745.536 16.724
747.523 16.375
749.903 16.126
751.505 15.822
753.499 15.574
755.842 15.287
757.230 14.985
758.935 14.736
760.388 14.481
762.169 14.254
762.411 14.565
764.267 13.963
765.620 13.687
767.700 13.426
769.253 13.145
771.463 12.882
773.535 12.588
775.065 12.294
775.742 11.972
775.792 12.617
776.579 11.731
778.743 11.154
781.301 10.718
783.662 10.503
785.190 9.882
785.236 10.240
788.803 9.895
789.678 9.565
791.927 9.710
791.976 9.279
792.714 8.976
794.340 8.705
796.477 8.445
796.693 8.011
799.010 8.429
799.650 7.833
800.289 7.519
800.584 8.069
802.191 7.246
803.142 8.015
804.014 6.906
806.291 6.581
807.248 6.215
807.307 5.915
810.248 5.684
811.065 5.323
811.603 5.967
813.374 5.387
813.995 5.030
816.588 4.640
819.999 4.172
820 0


==> plots_inkscapefigure_and_data/window_interp.dat <==
210 89.37607949654911
211 89.60916439182466
212 89.7983285479248
213 89.80060214116263
214 89.52908417517459
215 89.51253267812231
216 89.43426438529728
217 89.35312460413475
218 89.51564229153821
219 89.70964997952613
220 89.89368302772289
221.00000000000003 90.02627679575284
222 89.78400709005992
223 90.12063323610505
224 90.07918214408237
225 89.70070922866522
226 89.75027137496254
227 89.85602528125074
228 89.98665069087929
229 90.11590249781048
230 90.21753559600661
230.99999999999997 90.0617735449012
232 90.05898466326487
233 89.94007911995209
234.00000000000003 89.92800174654643
235 90.03860141765946
236 90.1706085550653
237 90.29774121192277
238 90.39371744139072
239 90.26869352941497
240 90.07871698949474
240.99999999999997 90.05955440853005
242 89.81690429906085
243 90.01880342209962
243.99999999999997 90.26637120835646
245 90.54598738999896
246 90.8035208135032
247 91.03722776511584
248 90.61741563546558
249 90.61750055868289
250 90.65177866175861
251 90.03979256622684
252 90.25249677047472
253 90.57097669715034
253.99999999999997 90.90207419694103
255 91.13443029783915
256 90.5071026280078
257 90.82154117684898
258 91.20897692296639
259 90.78995761035793
260 90.80662917207222
261 90.84845411531914
262 90.90035138739896
263 90.94723993561189
264 90.97403870725816
265 90.7716950014321
266 90.77385493909082
267 91.16065554657781
268 91.29623862714539
269 91.43614842165775
270 91.563594965268
271 91.6617882931292
272 91.66727177945056
273 91.32911965219458
274 91.34033510724973
275 91.37750182957107
276 91.16974343494194
277 91.28152000837738
278 91.44277067771782
279 91.62592216971956
280 91.80340121113886
281 92.10693861721187
282 91.75567001247707
283 91.87428549082422
284 91.9165967794735
285 91.53400573387816
286 91.61912737735449
287 91.750879296803
288 91.89801763532395
289 92.02929853601759
290 92.05508364342748
291 91.87430027663754
292 91.80895218936426
293 91.70592173307418
294 91.73861647857497
295 91.77692796843196
296 91.8164029777786
297 91.85258828174823
298 91.88103065547425
299 91.88066731629
300 91.88558035651147
301 91.91359898784066
302 91.92127516053635
303 92.11555993777122
304 92.35011734867503
305 92.57715784677941
306 92.74889188561599
307 92.48372401662688
308 92.45106910684042
309 92.46456937184206
310 91.8969812051942
311 91.9400196799859
312 92.10725148150424
313 92.28190265503534
314 92.41893197566161
315 92.41849652783164
316 92.43206343851047
317 92.43284812130103
318 92.43277115646364
319 92.43277480292787
320 92.43276912761279
321 92.43276122170724
322 92.43275817640009
323 92.43276888658944
324 92.4324938592006
325 92.4294913498879
326 92.42166508102292
327 92.46659191707987
328 92.56101140652184
329 92.67502390225998
330 92.79437543861287
331 92.90481204989918
332 93.05782949996006
333 92.61949997623488
334 92.624056095319
335 92.64563181737162
336 92.43566933506466
337 92.54891879952409
338 92.71540758697071
339 92.90109196776817
340 93.07192821228013
341 93.25445830840445
342 92.96710166279392
343 92.98138645488915
344 93.03457510493129
345 92.62113704914739
346 92.69661347733002
347 92.82341287766026
348 92.97028109217904
349 93.1059639629273
350 93.20320608283669
351 92.96610024223708
352 92.97958237934826
353 92.97883972423826
354 92.97856354555643
355 92.97863738975967
356 92.9789448033048
357 92.97936933264864
358 92.98034717172924
359 92.98054417895983
360 92.9579774289998
361 92.94917767656842
362 92.80456811304505
363 92.63177863598473
364 92.4615214959272
365 92.32450894341223
366 92.25145322897951
367 92.97549003559557
368 92.97653348046401
369 92.97601181574387
370 92.79529184538042
370.99999999999994 92.58960655264453
372 92.47616324189832
373 92.36211499388848
374 92.26989522753277
375 92.27310555203405
376 92.77304149398799
376.99999999999994 92.77008705780646
378 92.9954904763056
379 92.98066206034835
380 92.72230418060276
381 92.89721358876751
382 93.05245356313534
383 93.20713959007008
383.99999999999994 93.32242587116947
385 93.1306619233149
386 93.33066406244933
387 93.45234766564455
388 93.2438800478205
389 92.97436411571167
390.00000000000006 92.86463520105181
391 93.44381053054441
392 94.09888088450734
393 93.63952748457487
394 93.54186866628176
395 93.53402711287815
396 93.34029579024727
396.99999999999994 93.40866583856489
398 93.52916093426208
399 93.6520361069389
400 93.72505285200796
401 93.91716783699746
402 93.89004989616048
403.00000000000006 93.95611169013284
404 93.9118624099327
405 93.70735002338957
406 93.68182995168948
407 93.67310243424828
408 93.68121117401645
409 93.70619987394447
409.99999999999994 93.91182966609504
411 93.93069727942829
412 94.0790710104131
413 94.0120334487566
414 93.92730937069373
415 93.70570197961604
416.00000000000006 93.72080414545587
417 93.67106640508261
418 94.09656838462882
419 94.06996794993347
420 94.07292920750142
421 94.07360711918804
422 94.07389640297872
422.99999999999994 94.07400768145482
424 94.07251698663201
425 94.07373137888386
426 94.22458436360634
427 94.0517479681893
428 94.08120228416693
429 94.40705939095449
429.99999999999994 94.30454566128326
431 93.91057933437291
432 94.20441003230644
433 94.56690699581684
434 94.89008803228181
435 94.809501095793
435.99999999999994 94.30589924390453
437 94.05804055533214
438 94.07572587294098
439 94.5477120064595
440 94.6115675884126
441 94.62222108194942
442 94.6229182305366
442.99999999999994 94.62220618969315
444 94.62099753910803
445 94.6205003189664
446 94.62293447375289
447 94.64137084189666
448 94.25573350945318
449.00000000000006 94.06566752689572
450 94.08387331160604
451 94.0937764197404
452 94.60540037460373
453 94.63623151372836
454 94.42443031391392
455 94.43337132355255
455.99999999999994 94.41390546678463
457 94.31195264922879
458 94.1925117367058
459 94.0894968366732
460 94.13335440536774
461 94.44779242792055
462.00000000000006 94.6282657415113
463 94.61806525075315
464 94.6056166437044
465 94.28655131482603
466 94.02161510546007
467 94.13856157863728
468 94.25429035536577
468.99999999999994 94.3689326394665
470 94.47444088295987
471 94.43814316184678
472 94.56961461216032
473 94.59835204592586
474 94.66932569875372
475 94.760569333588
475.99999999999994 94.7980005658895
477 94.74638011927475
478 94.08616770026686
479 94.68780177804629
480 94.6269406547976
481 94.61888131217043
481.99999999999994 94.51544200500874
483 94.85273780203828
484 95.22259561097162
485 95.5080413012175
486 95.04181909027437
487 94.79388120547281
488 94.65029026036476
488.99999999999994 94.72391661726402
490 94.80337787081797
491 94.78716907465683
492 94.88903542411128
493 95.0079580151513
494 95.11991477871778
495.00000000000006 95.18846160200634
496 95.13160307725047
497 94.60444282830777
498 94.62367801044466
499 94.61282800606702
500 94.87265186881149
501 95.17279687425882
501.99999999999994 95.1591312691106
503 95.1192214940198
504 95.06283177591595
505 94.99823828327263
506 94.7846567428939
507 94.79523046267569
508.00000000000006 94.6252892927535
509 94.66590745367431
510 94.91813804681391
511 95.15292563174528
512 95.18648079435506
513 95.04278130916367
514 94.81153078665739
515 94.59402199520017
516 94.81967190127196
517 94.8021242276679
518 94.82945061814134
519 94.91663701167091
520 95.01926668705606
521 95.11533076514735
522 95.21293274948914
523 94.91622203775782
524 94.61321281439876
525 94.62086969565428
526 94.64280075329016
527 95.16163685155047
528 95.17521587554178
529 95.14397754207097
530 95.09627092653467
531 95.03482317941419
532 94.88028444829428
533 94.7847862514746
534 94.61194950486296
535 94.57271463608797
536 95.29385705658741
537 95.52795598433538
538 95.46948846150424
539 95.22197189766536
540 94.94098731723476
541 94.60308572274745
542 94.82466895623843
543 94.81230238121942
544 94.57133825056398
545 94.84700730647344
546 95.21066997264366
547 95.5180774760941
548 95.5225678594522
549 95.2753748679897
550 95.17504186613647
551 94.58586917394071
552 94.67595572235885
553 94.79449637397384
554 94.84804743240954
555 94.98351217915916
556 95.13873819049213
557 95.27959807693021
558 95.39620576581763
559 95.31638856575532
560 95.16510172356844
561 95.16712286668925
562 95.17429506320721
563 95.17266109265009
564 95.55075107267504
565 95.53016439575792
566 95.53834586395817
567 95.53444174362718
568 95.23689478475802
569 95.15584711404767
570 95.20137277193713
571 95.29031751202682
572 95.39307836853347
573 95.48792536533212
574 95.57200324829009
575 95.26922903462707
576 95.16888355002843
577 95.16714954247378
578 95.17012216751776
579 95.18081098752958
580 95.5424954673276
581 95.4765834732311
582 95.37959057673613
583 95.27201858914987
584 95.18190305426951
585 95.17937929649537
586 95.16803856473828
587 95.12965356254091
588 95.28983818302075
589 95.46649996528787
590 95.53841459650434
591 95.49874018637514
592 95.33066451332058
593 95.17383025955569
594 95.17683020154746
595 95.17412483198541
596 95.16397873593503
597 95.24052697428627
598 95.33866110232397
599 95.44002103394226
600 95.52327116304734
601 95.4561210887942
602 95.15694118990884
603 95.16853238978847
604 95.16690621599116
605 95.16181534636254
606 95.33326639656323
607 95.51442623621733
608 95.43459296472078
609 95.32917788287831
610 95.22624230408552
611 95.12471587974562
612 95.16590356053183
613 95.16554662668483
614 95.12979466149204
615 95.30983664688488
616 95.52453632192749
617 95.56290265651859
618 95.427360908782
619 95.24863225632564
620 95.14210183530726
621 95.16514448662525
622 95.16875075702357
623 95.13445761534993
624 95.24216307052096
625 95.35780551752082
626 95.4724861662036
627 95.58007911595651
628 95.29510856623416
629 95.16608837420365
630 95.16690810192998
631 95.16949045366728
632 95.16992493203774
633 95.53608557155823
634 95.48231917185142
635 95.38711570405997
636 95.27936222791166
637 95.18712005679858
638 95.17690806985753
639 95.1672979754222
640 95.17800509470779
641 95.19447933870877
642 95.42219609607722
643 95.54643626357738
644 95.50776723737602
645 95.34370085002176
646 95.18189391350414
647 95.17758661833874
648 95.16713836861886
649 95.1738141665466
650 95.19161993467058
651 95.29382818893946
652 95.41324261698244
653 95.51594214547312
654 95.47742142824485
655 95.16426992847302
656 95.16956277703127
657 95.16705431412765
658 95.16478108331691
659 95.3009529734992
660 95.5183974378203
661 95.44146281492557
662 95.33694631478811
663 95.23290380501786
664 95.12582923643352
665 95.16752383110723
666 95.16797669109766
667 95.16752371593317
668 95.16744817884504
669 95.16746206719462
670 95.16746360475683
671 95.16746313479985
672 95.16746375478682
673 95.16746372435534
674 95.16745936763827
675 95.16747250965008
676 95.16794097665459
676.9999999999998 95.16650105417132
678 95.16567607097181
679 95.16696250634604
680 95.14637262710069
681 95.34348880958453
682 95.15903269578213
683 95.16401260370903
684 95.15592996331867
685 95.34983244946518
686 95.17109679361656
687 95.21090013110141
688 95.2725638162085
689 95.32833193736454
689.9999999999998 95.3079268250781
690.9999999999998 95.17063764565404
692 95.1666600088858
693 95.16745950733839
694 95.16811216630684
695 95.16315902465317
696 95.06813238928957
697 95.37119596224552
698 95.73080061391086
699 96.03787037083995
700 95.73125914793398
701 95.53271608653326
702 95.65757493836877
702.9999999999998 95.46629526020823
703.9999999999998 95.13912488643523
705 94.79102965511589
706 94.86918482734059
707 95.44628352165532
708 95.71993829630765
709 95.75353678818107
710 95.37010141301555
711 94.80200658892296
712 94.50737235743071
713 94.22703805022948
714 94.04748506640254
715 94.05519480503317
715.9999999999998 95.31562217219454
716.9999999999998 95.67535399706514
718 95.71758520385926
719 95.71529753485751
720 95.71419266192666
721 95.71401238916724
722 95.71394406074022
723 95.71398261970747
724 95.71412300913094
725 95.71436017207252
726 95.71167156002967
727 95.70299810788303
728 95.83166551431687
729 95.47550248457073
729.9999999999998 95.11845861244305
731 94.71952936573845
732 94.33570641271689
733 93.78973990472974
734 95.72332640926763
735 95.6851162032321
736 95.6735754483387
737 95.59744959655616
738 94.00612885808941
739 94.08036959323962
740 94.13777606723723
741 94.214970988533
742 94.31377604423031
742.9999999999998 95.31425726261853
744 95.71094477485371
745 95.66920838812989
746 95.49821056803006
747 94.21400147184968
748 94.1212884432813
749 94.57499961281891
750 95.07182282154746
751 95.52495709320416
752 95.56330925635501
753 95.20342388044561
754 95.12810533691997
755 95.61138274536465
755.9999999999998 95.10713026119254
757 94.51729951172126
758 94.1443953007463
759 94.11785047280371
760 95.07438753475849
761 95.77865965971785
762 95.76100361250992
763 95.31719080385253
764 94.51875828196452
765 94.30250984670897
766 94.4949652211746
767 94.7041741342744
768 94.86802380455677
768.9999999999998 95.11744016947408
770 95.70619801184729
771 95.71841208563455
772 95.72331217448671
773 95.47893647980077
774 94.32427954557481
775 94.21359190511873
776 94.24276768085119
777 94.25704789075648
778 94.9724061475101
779 95.67495656615995
780 96.25890476960865
781 96.25773183125388
781.9999999999998 95.21585099195923
782.9999999999998 94.28987077200955
784 94.07686169928328
785 95.26504684853184
786 96.42187112301707
787 96.29619298290832
788 95.39451839802472
789 95.52699797197647
790 95.30273569388727
791 94.93031467501206
792 94.53727068086694
793 94.21553617322274
794 94.17825310779371
794.9999999999998 95.9467216213644
795.9999999999998 96.25325926726525
797 96.2527160296418
798 95.93964067709733
799 94.12241902590361

